The TESS Triple-9 Catalog: 999 uniformly vetted candidate exoplanets

The Transiting Exoplanet Survey Satellite (TESS) has detected thousands of exoplanet candidates since 2018, most of which have yet to be confirmed. A key step in the confirmation process of these candidates is ruling out false positives through vetting. Vetting also eases the burden on follow-up observations, provides input for demographics studies, and facilitates training machine learning algorithms. Here we present the TESS Triple-9 (TT9) catalog -- a uniformly-vetted catalog containing dispositions for 999 exoplanet candidates listed on ExoFOP-TESS, known as TESS Objects of Interest (TOIs). The TT9 was produced using the Discovery And Vetting of Exoplanets pipeline, DAVE, and utilizing the power of citizen science as part of the Planet Patrol project. More than 70% of the TOIs listed in the TT9 pass our diagnostic tests, and are thus marked as true planetary candidates. We flagged 144 candidates as false positives, and identified 146 as potential false positives. At the time of writing, the TT9 catalog contains ~20% of the entire ExoFOP-TESS TOIs list, demonstrates the synergy between automated tools and citizen science, and represents the first stage of our efforts to vet all TOIs. The DAVE generated results are publicly available on ExoFOP-TESS.

==> TT9.csv <==
,TIC ID,ExoFOP-TESS,Sectors,Epoch [BJD],Period [Days],Duration [Hours],Depth [ppm],Depth [%],Rtranister [RJup],Rstar [RSun],Tmag,Delta Tmag,Paper disp (LC),Paper comm
0,1003831,https://exofop.ipac.caltech.edu/tess/target.php?id=1003831,8,2458518.203,1.651142,0.76,3007.0,0.30,0.49,0.98,10.6701,6.30,PC,TOI 564 b
1,1103432,https://exofop.ipac.caltech.edu/tess/target.php?id=1103432,8,2458519.87,3.727891,3.87,17864.0,1.79,1.66,1.34,12.8283,4.37,pFP,"pTD, pVshape, FSCP, pSS"
2,1129033,https://exofop.ipac.caltech.edu/tess/target.php?id=1129033,4,2458410.985,1.360025,2.16,16381.0,1.64,1.09,0.95,9.62713,4.46,PC,WASP-77 A b
3,1133072,https://exofop.ipac.caltech.edu/tess/target.php?id=1133072,8,2458517.532,0.846542,2.41,2525.0,0.25,0.15,0.33,12.625,6.49,pFP,"LowSNR, UC, FSOP, short-P, pSS"
4,1449640,https://exofop.ipac.caltech.edu/tess/target.php?id=1449640,5,2458440.434,3.50175,3.8,14123.0,1.41,1.98,1.7,11.921,4.63,FP,SS
5,1528696,https://exofop.ipac.caltech.edu/tess/target.php?id=1528696,5,2458438.406,0.88202,0.58,9750.0,0.98,1.5,0.78,13.1686,5.03,PC,NGTS-6 b
6,2758565,https://exofop.ipac.caltech.edu/tess/target.php?id=2758565,2,2458356.031,3.78192,2.04,15390.0,1.54,2.35,1.17,12.3611,4.53,FP,"pSS,TD,sync"
7,4616072,https://exofop.ipac.caltech.edu/tess/target.php?id=4616072,6,2458469.062,4.18599,2.85,12942.0,1.29,1.7,1.56,12.8893,4.72,PC,HATS-45 b
8,4646810,https://exofop.ipac.caltech.edu/tess/target.php?id=4646810,4,2458416.346,14.490034,1.59,905.0,0.09,0.23,0.78,8.8723,7.61,PC,null
9,4897275,https://exofop.ipac.caltech.edu/tess/target.php?id=4897275,21,2458872.341,16.710042,5.4,615.0,0.06,0.24,1.09,7.6474,8.03,PC,HPMS
10,5109298,https://exofop.ipac.caltech.edu/tess/target.php?id=5109298,7,2458491.797,1.6221,2.43,2310.0,0.23,0.94,2.22,10.6698,6.59,FP,"Vshape, CO"
11,5772442,https://exofop.ipac.caltech.edu/tess/target.php?id=5772442,7,2458492.502,1.10578,1.87,673.0,0.07,0.67,2.62,10.351,7.93,FP,NS
12,5868998,https://exofop.ipac.caltech.edu/tess/target.php?id=5868998,10,2458569.934,0.63554,1.26,51165.0,5.12,1.28,0.44,13.9372,3.23,pFP,"FSCP, TD, Vshape"
13,6663331,https://exofop.ipac.caltech.edu/tess/target.php?id=6663331,13,2458656.633,3.180362,2.11,21192.0,2.12,1.2,0.92,13.2887,4.18,PC,HATS-28 b
14,7088246,https://exofop.ipac.caltech.edu/tess/target.php?id=7088246,13,2458654.348,2.160344,1.83,19358.0,1.94,2.01,1.2,13.2851,4.28,PC,HATS-23 b
15,7413227,https://exofop.ipac.caltech.edu/tess/target.php?id=7413227,11,2458601.233,3.41616,1.51,2490.0,0.25,1.09,2.19,9.46381,6.51,pFP,"FSCP, pCO, pSS (check single transits pdf), sync"
16,7561203,https://exofop.ipac.caltech.edu/tess/target.php?id=7561203,7,2458491.883,2.48454,1.63,1190.0,0.12,0.69,2.13,10.1137,7.31,pFP,"NT, FSCP, LCMOD"
17,7624182,https://exofop.ipac.caltech.edu/tess/target.php?id=7624182,4,2458411.816,1.108467,1.1,860.0,0.09,0.84,3.07,8.7929,7.66,FP,SS
18,8400842,https://exofop.ipac.caltech.edu/tess/target.php?id=8400842,19,2458819.064,3.191584,2.93,8060.0,0.81,1.45,1.69,9.441,5.23,PC,XO-3 b
19,8767448,https://exofop.ipac.caltech.edu/tess/target.php?id=8767448,21,2458870.744,4.353217,4.0,9420.0,0.94,1.44,1.59,9.98111,5.06,PC,WASP-13 b
20,8967242,https://exofop.ipac.caltech.edu/tess/target.php?id=8967242,22,2458904.816,7.093853,2.51,284.0,0.03,0.15,0.96,8.3662,8.87,PC,SPR
21,8988289,https://exofop.ipac.caltech.edu/tess/target.php?id=8988289,2,2458365.988,13.32379,2.56,95718.0,9.57,2.56,0.84,13.1186,2.55,PC,"pTD, Vshape"
22,9006668,https://exofop.ipac.caltech.edu/tess/target.php?id=9006668,2,2458354.669,1.272419,1.4,438.0,0.04,0.15,0.79,9.926601,8.40,PC,HPMS
23,9032368,https://exofop.ipac.caltech.edu/tess/target.php?id=9032368,2,2458355.679,1.632,1.47,5500.0,0.55,0.82,1.11,13.2889,5.65,FP,"CO,NT"
24,9033144,https://exofop.ipac.caltech.edu/tess/target.php?id=9033144,2,2458354.292,4.71452,3.32,19805.0,1.98,1.77,1.28,9.74346,4.26,FP,"OED, pCO"
25,9100874,https://exofop.ipac.caltech.edu/tess/target.php?id=9100874,2,2458357.84,6.16425,2.43,11990.0,1.20,2.57,1.28,13.1198,4.80,PC,null
26,9102327,https://exofop.ipac.caltech.edu/tess/target.php?id=9102327,2,2458354.543,3.2615,2.23,1652.0,0.17,0.45,1.13,11.3018,6.95,FP,"CO,NT"
27,9348006,https://exofop.ipac.caltech.edu/tess/target.php?id=9348006,21,2458877.565,10.240374,3.65,9295.0,0.93,0.72,0.84,10.9184,5.08,PC,"MDs, LCMOD"
28,9392421,https://exofop.ipac.caltech.edu/tess/target.php?id=9392421,22,2458911.718,9.61396,5.27,6940.0,0.69,1.28,1.71,10.7184,5.40,PC,null
29,9725627,https://exofop.ipac.caltech.edu/tess/target.php?id=9725627,2,2458356.962,4.15701,3.96,4852.0,0.49,0.57,0.9,10.9774,5.79,PC,null
30,9727392,https://exofop.ipac.caltech.edu/tess/target.php?id=9727392,2,2458355.326,4.534451,4.94,23575.0,2.36,2.07,1.47,11.2932,4.07,FP,SS
31,9804616,https://exofop.ipac.caltech.edu/tess/target.php?id=9804616,4,2458411.066,0.516835,0.94,33191.0,3.32,0.59,0.27,14.1118,3.70,pFP,"Vshape, short-P,FSCP,pCO,pTD,sync"
32,9828416,https://exofop.ipac.caltech.edu/tess/target.php?id=9828416,25,2458986.273,6.21075,4.35,4290.0,0.43,1.24,2.1,9.8251,5.92,PC,null
33,9837861,https://exofop.ipac.caltech.edu/tess/target.php?id=9837861,"18,19",2458817.938,0.65725,2.0,310.0,0.03,0.4,2.68,9.9021,8.77,FP,NS
34,9858404,https://exofop.ipac.caltech.edu/tess/target.php?id=9858404,4,2458411.269,0.39149,0.75,578.0,0.06,0.53,2.25,8.00006,8.09,FP,"pVshape, short-P"
35,11111899,https://exofop.ipac.caltech.edu/tess/target.php?id=11111899,15,2458684.289,0.61944,1.58,1555.0,0.16,0.56,1.44,9.6996,7.02,FP,"LowSNR, pVshape, UC"
36,11561667,https://exofop.ipac.caltech.edu/tess/target.php?id=11561667,9,2458543.867,3.087925,2.22,55307.0,5.53,2.09,1.0,14.9181,3.14,pFP,"TD,FSCP"
37,11996814,https://exofop.ipac.caltech.edu/tess/target.php?id=11996814,24,2458955.98,0.449014,1.75,2583.0,0.26,0.28,0.63,11.6484,6.47,pFP,"FFI UC, V-shape, short-P, FSCP"
38,12421862,https://exofop.ipac.caltech.edu/tess/target.php?id=12421862,2,2458356.375,20.427265,2.18,1208.0,0.12,0.14,0.44,9.92801,7.30,PC,SPR
39,12423815,https://exofop.ipac.caltech.edu/tess/target.php?id=12423815,2,2458356.088,2.839249,1.48,37162.0,3.72,1.84,1.0,14.6253,3.57,PC,Vshape
40,12862099,https://exofop.ipac.caltech.edu/tess/target.php?id=12862099,3,2458386.578,2.423823,2.25,16167.0,1.62,1.09,0.93,12.3993,4.48,PC,WASP-44 b 
41,13021029,https://exofop.ipac.caltech.edu/tess/target.php?id=13021029,5,2458439.124,3.85605,3.92,9750.0,0.98,1.28,1.43,11.7231,5.03,PC,WASP-61 b
42,13023378,https://exofop.ipac.caltech.edu/tess/target.php?id=13023378,2,2458358.257,6.06764,2.9,7450.0,0.75,0.84,1.08,11.9221,5.32,PC,FSCP
43,13023738,https://exofop.ipac.caltech.edu/tess/target.php?id=13023738,2,2458354.978,8.05577,2.84,3630.0,0.36,0.93,1.71,12.2524,6.10,pFP,"low SNR, NT"
44,13349647,https://exofop.ipac.caltech.edu/tess/target.php?id=13349647,8,2458518.505,1.537368,1.87,19329.0,1.93,1.3,0.98,12.212,4.28,PC,WASP-36b
45,13419950,https://exofop.ipac.caltech.edu/tess/target.php?id=13419950,"14,15",2458686.374,7.31781,3.44,2930.0,0.29,0.0,0.0,9.493,6.33,PC,SSys
46,13499636,https://exofop.ipac.caltech.edu/tess/target.php?id=13499636,15,2458714.597,11.324682,5.97,1938.0,0.19,0.38,0.82,10.5954,6.78,PC,FSCP
47,13684720,https://exofop.ipac.caltech.edu/tess/target.php?id=13684720,"14,15",2458695.012,12.437607,1.73,128447.0,12.84,1.76,0.48,12.4647,2.23,pFP,"TD, Vshape, UC, LCMOD"
48,14091633,https://exofop.ipac.caltech.edu/tess/target.php?id=14091633,5,2458440.936,5.52889,2.35,20671.0,2.07,1.82,1.29,8.8695,4.21,pFP,"pTD, UC, pSS"
49,14091704,https://exofop.ipac.caltech.edu/tess/target.php?id=14091704,5,2458438.417,0.76502,1.03,1901.0,0.19,0.68,1.6,9.1577,6.80,PC,pVshape
50,14165625,https://exofop.ipac.caltech.edu/tess/target.php?id=14165625,"5,6",2458442.025,11.020153,3.64,1077.0,0.11,0.21,0.72,11.3877,7.42,PC,LCMOD causes WE in sec5
51,14336130,https://exofop.ipac.caltech.edu/tess/target.php?id=14336130,20,2458843.846,8.088417,3.33,480.0,0.05,0.24,1.24,8.82897,8.30,PC,SPR
52,14344979,https://exofop.ipac.caltech.edu/tess/target.php?id=14344979,9,2458548.629,4.11265,1.76,20940.0,2.09,1.21,0.92,12.3353,4.20,PC,WASP-183 b
53,14614418,https://exofop.ipac.caltech.edu/tess/target.php?id=14614418,10,2458569.539,0.837778,1.95,23478.0,2.35,1.4,1.02,13.3898,4.07,PC,HATS-18 b
54,14661418,https://exofop.ipac.caltech.edu/tess/target.php?id=14661418,10,2458570.99,4.723155,2.27,22873.0,2.29,0.98,0.69,12.4806,4.10,PC,HATS-22 b
55,15247229,https://exofop.ipac.caltech.edu/tess/target.php?id=15247229,14,2458687.193,8.5112,3.49,4173.0,0.42,0.0,0.0,9.886581,5.95,FP,"CO,Vshape,pSS"
56,15445551,https://exofop.ipac.caltech.edu/tess/target.php?id=15445551,10,2458569.667,1.68281,3.02,8618.0,0.86,1.44,1.67,10.349,5.16,PC,WASP-87 b
57,15565627,https://exofop.ipac.caltech.edu/tess/target.php?id=15565627,"14,15",2458684.061,3.80509,3.35,1280.0,0.13,0.76,2.35,10.3332,7.23,FP,NS
58,15692883,https://exofop.ipac.caltech.edu/tess/target.php?id=15692883,17,2458764.856,5.14124,5.41,3710.0,0.37,1.61,2.9,9.7116,6.08,PC,WASP-187 b
59,15863518,https://exofop.ipac.caltech.edu/tess/target.php?id=15863518,20,2458842.712,0.557201,0.8,1282.0,0.13,0.42,0.95,10.618,7.23,PC,LCMOD
60,16102323,https://exofop.ipac.caltech.edu/tess/target.php?id=16102323,14,2458686.76,3.20806,2.18,8629.0,0.86,0.0,0.0,9.329701,5.16,FP,"FFI bad, artifacts, CO"
61,16288184,https://exofop.ipac.caltech.edu/tess/target.php?id=16288184,12,2458626.801,2.180764,2.94,18116.0,1.81,1.88,1.53,11.0657,4.35,PC,K2-237 b
62,16740101,https://exofop.ipac.caltech.edu/tess/target.php?id=16740101,"14,15",2458683.445,1.48112,3.85,7182.0,0.72,1.8,2.29,7.58204,5.36,FP,"KELT-9b,Occ"
63,16884216,https://exofop.ipac.caltech.edu/tess/target.php?id=16884216,24,2458964.129,11.190049,2.97,568.0,0.06,0.15,0.7,8.5049,8.11,PC,SPR
64,16920150,https://exofop.ipac.caltech.edu/tess/target.php?id=16920150,17,2458765.546,9.155934,3.14,908.0,0.09,0.22,0.82,10.1583,7.60,PC,FFI BAD
65,17005768,https://exofop.ipac.caltech.edu/tess/target.php?id=17005768,17,2458765.265,6.84265,3.35,8120.0,0.81,1.53,1.13,9.9176,5.23,PC,"FSCP,pVshape"
66,17416749,https://exofop.ipac.caltech.edu/tess/target.php?id=17416749,25,2458956.569,2.34483,1.42,370.0,0.04,0.38,2.13,8.63532,8.58,pFP,NT
67,17746821,https://exofop.ipac.caltech.edu/tess/target.php?id=17746821,7,2458493.169,3.122001,3.81,6754.0,0.68,1.35,1.7,11.3155,5.43,PC,HAT-P-50 b
68,17993892,https://exofop.ipac.caltech.edu/tess/target.php?id=17993892,22,2458902.304,4.124426,3.83,9219.0,0.92,1.13,1.26,11.1065,5.09,PC,HAT-P-21 b
69,19025965,https://exofop.ipac.caltech.edu/tess/target.php?id=19025965,7,2458493.318,5.947773,2.12,2997.0,0.30,0.34,0.72,11.4479,6.31,PC,null
70,19451711,https://exofop.ipac.caltech.edu/tess/target.php?id=19451711,7,2458491.705,0.397554,1.71,107.0,0.01,0.18,1.9,7.3645,9.92,pFP,"LCMOD, NT"
71,19519368,https://exofop.ipac.caltech.edu/tess/target.php?id=19519368,7,2458493.296,1.701876,1.84,447.0,0.04,0.21,1.1,10.0854,8.37,PC,"FSCP,HPMS"
72,19684256,https://exofop.ipac.caltech.edu/tess/target.php?id=19684256,"8,9",2458518.445,1.36672,1.99,20810.0,2.08,1.35,1.02,13.1758,4.20,PC,HATS-52 b
73,20178111,https://exofop.ipac.caltech.edu/tess/target.php?id=20178111,6,2458468.622,1.734422,2.18,1813.0,0.18,0.46,0.98,10.2767,6.85,FP,"CO, pVshape,  pSS"
74,20182165,https://exofop.ipac.caltech.edu/tess/target.php?id=20182165,23,2458936.907,9.781642,3.27,18192.0,1.82,1.48,1.21,7.0166,4.35,PC,"pTD, LCMOD"
76,20892672,https://exofop.ipac.caltech.edu/tess/target.php?id=20892672,2,2458356.501,3.10926,2.51,5449.0,0.54,0.85,1.18,13.105,5.66,PC,FSCP
77,21535395,https://exofop.ipac.caltech.edu/tess/target.php?id=21535395,21,2458871.489,2.800991,1.5,205.0,0.02,0.13,0.95,7.6586,9.22,PC,SPR
78,21744120,https://exofop.ipac.caltech.edu/tess/target.php?id=21744120,25,2458983.745,5.508043,2.62,21262.0,2.13,0.95,0.74,11.733,4.18,PC,HAT-P-18 b
79,21755546,https://exofop.ipac.caltech.edu/tess/target.php?id=21755546,14,2458684.131,0.65957,1.55,773.0,0.08,0.0,0.0,8.40386,7.78,PC,"NT, strong LCMOD"
80,21832928,https://exofop.ipac.caltech.edu/tess/target.php?id=21832928,25,2458987.268,16.334513,4.66,298.0,0.03,0.18,1.13,6.6813,8.81,PC,"FSCP, LOWSNR"
81,22221375,https://exofop.ipac.caltech.edu/tess/target.php?id=22221375,9,2458543.255,3.984627,2.4,390.0,0.04,0.18,1.02,7.3635,8.52,PC,"HD 86226 c, HD 86226 b"
82,22529346,https://exofop.ipac.caltech.edu/tess/target.php?id=22529346,7,2458491.999,1.274931,2.92,17387.0,1.74,1.76,1.46,10.056,4.40,FP,"WASP-121 b, Occ"
84,22843856,https://exofop.ipac.caltech.edu/tess/target.php?id=22843856,18,2458790.98,1.849754,2.15,6568.0,0.66,1.33,1.24,9.8203,5.46,pFP,"sync, Vshape"
85,23434737,https://exofop.ipac.caltech.edu/tess/target.php?id=23434737,"9,10",2458553.072,25.492498,6.12,589.0,0.06,0.3,1.38,7.9995,8.07,PC,single transit per sector
86,23650642,https://exofop.ipac.caltech.edu/tess/target.php?id=23650642,20,2458843.38,1.12355,1.61,1020.0,0.10,0.31,1.01,10.8219,7.48,PC,WE
87,23740089,https://exofop.ipac.caltech.edu/tess/target.php?id=23740089,23,2458932.611,9.86531,1.79,3170.0,0.32,0.59,1.14,10.4985,6.25,PC,extra eclipse at 1945.5
88,23814735,https://exofop.ipac.caltech.edu/tess/target.php?id=23814735,"16,23",2458740.247,4.798307,2.02,1010.0,0.10,0.19,0.67,11.1345,7.49,PC,"UC, LCMOD"
90,24364065,https://exofop.ipac.caltech.edu/tess/target.php?id=24364065,14,2458686.847,4.05135,2.4,1132.0,0.11,1.27,3.85,10.4717,7.37,FP,"NT,SSys, artifacts"
91,25155310,https://exofop.ipac.caltech.edu/tess/target.php?id=25155310,"1,2,3,4,5,6",2458327.521,3.288776,3.41,7125.0,0.71,0.97,1.27,10.6103,5.37,PC," WASP-126 b, WASP-126 c, HPMS"
92,25334160,https://exofop.ipac.caltech.edu/tess/target.php?id=25334160,6,2458471.2,2.56876,2.77,361.0,0.04,1.57,8.43,10.1775,8.61,FP,NS
93,25375553,https://exofop.ipac.caltech.edu/tess/target.php?id=25375553,1,2458325.583,2.310894,3.42,6939.0,0.69,1.57,1.98,9.77486,5.40,PC,WASP-111b
94,25799609,https://exofop.ipac.caltech.edu/tess/target.php?id=25799609,7,2458501.312,11.10934,4.44,6220.0,0.62,0.8,1.07,10.6412,5.52,PC,FSCP
95,26433869,https://exofop.ipac.caltech.edu/tess/target.php?id=26433869,18,2458791.903,1.03578,1.42,530.0,0.05,1.7,7.83,8.4107,8.19,pFP,"Vshape,FSCP,pCO"
96,26880783,https://exofop.ipac.caltech.edu/tess/target.php?id=26880783,16,2458740.467,1.77587,2.07,690.0,0.07,0.78,3.23,9.2118,7.90,pFP,"pSS,pCO"
97,27194429,https://exofop.ipac.caltech.edu/tess/target.php?id=27194429,23,2458928.118,0.555293,0.85,406.0,0.04,0.42,2.27,7.43229,8.48,pFP,"P-short,FSCP,pVshape,UC,pCO"
98,27491137,https://exofop.ipac.caltech.edu/tess/target.php?id=27491137,"16,23",2458743.72,10.355753,3.41,1098.0,0.11,0.26,0.77,8.3745,7.40,PC,LCMOD
99,27491137,https://exofop.ipac.caltech.edu/tess/target.php?id=27491137,"16,23",2458748.694,33.689695,4.79,2164.0,0.22,0.26,0.77,8.3745,6.66,PC,LCMOD
100,27649847,https://exofop.ipac.caltech.edu/tess/target.php?id=27649847,7,2458492.723,1.542131,1.11,2384.0,0.24,0.13,0.27,12.4029,6.56,PC,FSCP
101,27677846,https://exofop.ipac.caltech.edu/tess/target.php?id=27677846,"18,19",2458821.449,5.62583,3.42,1360.0,0.14,0.36,0.79,9.5668,7.17,pFP,"Vshape, pCO"
102,27966179,https://exofop.ipac.caltech.edu/tess/target.php?id=27966179,2,2458355.692,4.27958,2.5,17050.0,1.71,0.83,0.7,12.8696,4.42,PC,FSCP
103,28230919,https://exofop.ipac.caltech.edu/tess/target.php?id=28230919,"14,15",2458687.206,4.887823,2.36,4239.0,0.42,0.43,0.77,8.5077,5.93,PC,HAT-P-11 b
104,28900646,https://exofop.ipac.caltech.edu/tess/target.php?id=28900646,19,2458816.225,0.669174,0.91,998.0,0.10,0.13,0.46,11.1117,7.50,PC,"LCMOD,FSCP"
105,29054413,https://exofop.ipac.caltech.edu/tess/target.php?id=29054413,18,2458795.502,7.626095,1.29,1492.0,0.15,0.33,0.95,10.4289,7.07,PC,UC
106,29119552,https://exofop.ipac.caltech.edu/tess/target.php?id=29119552,20,2458849.572,7.62897,3.25,10890.0,1.09,1.64,1.6,10.2061,4.91,FP,SS
107,29191596,https://exofop.ipac.caltech.edu/tess/target.php?id=29191596,21,2458871.163,8.81866,6.25,420.0,0.04,0.33,0.99,8.676,8.44,PC,"strong LCMOD, NT"
108,29191624,https://exofop.ipac.caltech.edu/tess/target.php?id=29191624,21,2458873.298,14.653199,2.5,530.0,0.05,0.21,0.98,8.737001,8.19,PC,"SPR,FSCP"
109,29344935,https://exofop.ipac.caltech.edu/tess/target.php?id=29344935,1,2458326.128,2.766737,2.57,15692.0,1.57,1.04,0.93,13.2366,4.51,PC,HATS-14 b
110,29781292,https://exofop.ipac.caltech.edu/tess/target.php?id=29781292,"1,2,3",2458355.736,31.3235,3.07,385.0,0.04,0.38,1.43,8.9387,8.54,pFP,"WE, TOI 282 False Alarm"
111,29781292,https://exofop.ipac.caltech.edu/tess/target.php?id=29781292,"1,2,3,4,5,6,7,8,9,10,11,12,13",2458337.213,56.010914,9.07,779.0,0.08,0.38,1.43,8.9387,7.77,PC,"LCMOD, TOI 282"
112,29781292,https://exofop.ipac.caltech.edu/tess/target.php?id=29781292,"1,2,3,4,5,6",2458355.682,84.216354,9.45,513.0,0.05,0.38,1.43,8.9387,8.22,PC,TOI 282
113,29831208,https://exofop.ipac.caltech.edu/tess/target.php?id=29831208,"1,3",2458326.544,1.84286,1.72,2470.0,0.25,0.63,0.88,11.1311,6.52,PC,FSCP
114,29857954,https://exofop.ipac.caltech.edu/tess/target.php?id=29857954,1,2458326.92,9.47572,4.71,4226.0,0.42,1.09,1.7,10.7379,5.94,PC,null
115,29918916,https://exofop.ipac.caltech.edu/tess/target.php?id=29918916,3,2458387.195,4.94421,3.23,2010.0,0.20,0.71,1.73,10.9495,6.74,PC,null
116,29960109,https://exofop.ipac.caltech.edu/tess/target.php?id=29960109,4,2458411.669,2.49221,1.61,1480.0,0.15,0.15,0.45,11.2003,7.07,PC,FSCP
117,29960110,https://exofop.ipac.caltech.edu/tess/target.php?id=29960110,4,2458411.672,2.491115,1.36,2485.0,0.25,0.27,0.61,10.9473,6.51,PC,FSCP
118,30037565,https://exofop.ipac.caltech.edu/tess/target.php?id=30037565,"1,2,3,4,5,6,7,8,9,10,11,12,13",2458337.093,40.719769,4.4,352.0,0.04,0.33,1.89,9.597,8.63,PC,FSCP
119,30122649,https://exofop.ipac.caltech.edu/tess/target.php?id=30122649,"8,9",2458526.856,9.736402,3.59,733.0,0.07,0.21,0.85,10.0659,7.84,PC,UC
120,30312676,https://exofop.ipac.caltech.edu/tess/target.php?id=30312676,11,2458597.681,1.102445,2.99,1015.0,0.10,0.66,2.24,11.3029,7.48,pFP,"Vshape,P-short, FSCP, LCMOD"
121,30329585,https://exofop.ipac.caltech.edu/tess/target.php?id=30329585,14,2458687.318,7.5039,3.0,2260.0,0.23,0.53,1.27,10.2026,6.61,PC,null
122,30828562,https://exofop.ipac.caltech.edu/tess/target.php?id=30828562,8,2458520.11,3.112361,2.44,6343.0,0.63,1.69,2.05,8.1327,5.49,PC,null
123,30853470,https://exofop.ipac.caltech.edu/tess/target.php?id=30853470,"1,2,3,4,5,6,7,8",2458327.655,5.270334,1.95,550.0,0.05,0.16,0.77,11.3042,8.15,pFP,NT
124,31268146,https://exofop.ipac.caltech.edu/tess/target.php?id=31268146,11,2458328.331,3.64731,5.01,200.0,0.02,0.19,1.48,10.1302,9.25,FP,"NT,weak LCMOD"
125,31374837,https://exofop.ipac.caltech.edu/tess/target.php?id=31374837,"5,6",2458438.38,0.490058,1.09,313.0,0.03,0.32,0.73,8.1705,8.76,pFP,"FSCP,P-short,pVshape,pCO"
126,31374837,https://exofop.ipac.caltech.edu/tess/target.php?id=31374837,"5,6",2458440.631,12.45941,3.35,2190.0,0.22,0.32,0.73,8.1705,6.65,PC,pVshape
127,31553893,https://exofop.ipac.caltech.edu/tess/target.php?id=31553893,13,2458663.023,11.112686,4.96,794.0,0.08,0.29,1.14,9.3781,7.75,PC,FSCP
128,31852980,https://exofop.ipac.caltech.edu/tess/target.php?id=31852980,"1,2,3,6",2458327.136,7.413857,3.79,456.0,0.05,0.24,1.01,9.821,8.35,PC,FSCP
129,31852980,https://exofop.ipac.caltech.edu/tess/target.php?id=31852980,"1,2,3,6",2458330.911,24.332541,5.76,555.0,0.06,0.24,1.01,9.821,8.14,PC,FSCP
130,31858843,https://exofop.ipac.caltech.edu/tess/target.php?id=31858843,13,2458655.579,2.977692,3.08,17770.0,1.78,1.5,1.24,10.4293,4.38,PC,WASP-123 b
131,31858844,https://exofop.ipac.caltech.edu/tess/target.php?id=31858844,13,2458655.579,2.977615,3.26,43218.0,4.32,2.4,1.28,15.7114,3.41,PC
132,32090583,https://exofop.ipac.caltech.edu/tess/target.php?id=32090583,"1,2,3,4,6",2458325.547,0.438374,0.56,2169.0,0.22,0.42,1.0,13.3292,6.66,PC,"P-short, LowSNR, UC, Flares"
133,32283946,https://exofop.ipac.caltech.edu/tess/target.php?id=32283946,3,2458389.002,7.06181,5.85,22746.0,2.27,2.21,1.49,11.7582,4.11,pFP,"SS (see full light curve, at 1395 BTJD)"
134,32497972,https://exofop.ipac.caltech.edu/tess/target.php?id=32497972,"5,6",2458448.182,38.696289,2.45,2676.0,0.27,0.28,0.61,11.534,6.43,PC,FSCP
135,32499655,https://exofop.ipac.caltech.edu/tess/target.php?id=32499655,"5,6",2458440.258,2.744062,1.17,14985.0,1.50,1.08,1.0,13.5452,4.56,PC,HATS-44 b
136,32830028,https://exofop.ipac.caltech.edu/tess/target.php?id=32830028,6,2458468.344,0.516278,0.57,20289.0,2.03,0.22,0.17,14.2321,4.23,pFP,"P-short, FSCP, pTD,sync"
138,33153766,https://exofop.ipac.caltech.edu/tess/target.php?id=33153766,9,2458543.227,0.688413,1.5,391.0,0.04,0.58,3.23,8.5234,8.52,FP,"P-short, CO"
139,33521996,https://exofop.ipac.caltech.edu/tess/target.php?id=33521996,6,2458469.312,3.325285,2.0,36143.0,3.61,0.98,0.57,13.3383,3.60,PC,HATS-6 b
140,33595516,https://exofop.ipac.caltech.edu/tess/target.php?id=33595516,3,2458384.02,0.76566,1.45,1410.0,0.14,0.32,0.92,11.5485,7.13,PC,TOI-849 b
141,33690636,https://exofop.ipac.caltech.edu/tess/target.php?id=33690636,6,2458468.954,4.99915,5.26,684.0,0.07,0.2,0.79,11.0427,7.91,FP,"LCMOD,NT"
142,33692729,https://exofop.ipac.caltech.edu/tess/target.php?id=33692729,6,2458474.567,13.632935,4.42,1208.0,0.12,0.33,0.99,8.7615,7.30,PC,null
143,33831980,https://exofop.ipac.caltech.edu/tess/target.php?id=33831980,"1,2,3,5,6,8,9",2458346.018,21.91567,3.48,1313.0,0.13,0.32,1.0,11.9763,7.20,PC,single event
144,33878688,https://exofop.ipac.caltech.edu/tess/target.php?id=33878688,"1,2,3,5,6,7,8,9,10,11,12,13",2458393.621,79.367355,6.71,1227.0,0.12,0.26,0.71,11.1762,7.28,PC,FSCP
145,33911302,https://exofop.ipac.caltech.edu/tess/target.php?id=33911302,2,2458355.751,1.81383,1.11,13170.0,1.32,1.03,0.94,13.3302,4.70,PC,"LCMOD, Vshape, FSCP"
146,34068865,https://exofop.ipac.caltech.edu/tess/target.php?id=34068865,9,2458543.492,0.321941,0.63,242.0,0.02,0.07,0.46,8.031941,9.04,PC,FSCP
147,34077285,https://exofop.ipac.caltech.edu/tess/target.php?id=34077285,6,2458471.135,6.38514,2.59,3220.0,0.32,0.43,0.82,9.2563,6.23,PC,null
148,35009898,https://exofop.ipac.caltech.edu/tess/target.php?id=35009898,9,2458543.436,1.527419,1.21,2889.0,0.29,0.17,0.35,12.2255,6.35,PC,FSCP
149,35516889,https://exofop.ipac.caltech.edu/tess/target.php?id=35516889,9,2458543.622,0.788843,1.62,24762.0,2.48,1.48,1.0,11.6044,4.02,PC,WASP-19 b
150,35582553,https://exofop.ipac.caltech.edu/tess/target.php?id=35582553,"6,7",2458468.836,0.93556,1.12,1360.0,0.14,0.85,2.43,10.0461,7.17,pFP,"UC,LCMOD,NT"
151,35857242,https://exofop.ipac.caltech.edu/tess/target.php?id=35857242,4,2458413.315,3.634653,4.0,8885.0,0.89,1.17,1.36,11.3161,5.13,PC,WASP-138 b
152,36352297,https://exofop.ipac.caltech.edu/tess/target.php?id=36352297,6,2458469.068,1.509017,2.47,24016.0,2.40,1.57,1.11,13.0501,4.05,PC,COROT-1 b
153,36440357,https://exofop.ipac.caltech.edu/tess/target.php?id=36440357,6,2458475.332,9.198554,4.4,18327.0,1.83,1.44,1.17,13.1573,4.34,PC,COROT-4 b
154,36724087,https://exofop.ipac.caltech.edu/tess/target.php?id=36724087,9,2458543.911,0.768418,0.82,1253.0,0.13,0.1,0.3,10.5848,7.26,PC,"LTT 3780 b,"
155,36724087,https://exofop.ipac.caltech.edu/tess/target.php?id=36724087,9,2458546.848,12.254218,1.36,3417.0,0.34,0.1,0.3,10.5848,6.17,PC,"LTT 3780 c,"
156,36734222,https://exofop.ipac.caltech.edu/tess/target.php?id=36734222,9,2458543.604,0.81347,1.23,26827.0,2.68,0.93,0.6,11.1184,3.93,PC,WASP-43 b
157,37084932,https://exofop.ipac.caltech.edu/tess/target.php?id=37084932,6,2458470.644,6.58454,3.4,5501.0,0.55,0.0,0.0,9.5254,5.65,FP,CO
158,37168957,https://exofop.ipac.caltech.edu/tess/target.php?id=37168957,6,2458470.175,1.899994,2.41,33129.0,3.31,1.63,1.0,14.2465,3.70,PC,COROT-18 b
159,37575651,https://exofop.ipac.caltech.edu/tess/target.php?id=37575651,8,2458521.912,9.596295,2.88,1229.0,0.12,0.32,1.0,8.2866,7.28,pFP,"Vshape, pSS"
160,37718056,https://exofop.ipac.caltech.edu/tess/target.php?id=37718056,3,2458384.094,3.65688,3.54,7040.0,0.70,1.14,1.53,11.7083,5.38,PC,WASP-158 b
161,37749396,https://exofop.ipac.caltech.edu/tess/target.php?id=37749396,3,2458392.294,13.470018,2.0,687.0,0.07,0.15,0.63,8.4991,7.91,PC,SPR
162,37770169,https://exofop.ipac.caltech.edu/tess/target.php?id=37770169,6,2458474.492,12.194398,3.14,2609.0,0.26,0.38,0.83,10.6995,6.46,PC,FSCP
163,38460940,https://exofop.ipac.caltech.edu/tess/target.php?id=38460940,"1,3,4,5,7,8",2458328.557,4.117662,1.44,2498.0,0.25,0.56,1.0,13.1018,6.51,PC,"UC,LOWSNR"
164,38509907,https://exofop.ipac.caltech.edu/tess/target.php?id=38509907,"1,2,3,4,5",2458339.146,15.298914,3.04,1316.0,0.13,0.21,0.66,11.941,7.20,PC,LOWSNR
165,38510224,https://exofop.ipac.caltech.edu/tess/target.php?id=38510224,"1,2,3,4,5,7,8",2458329.908,18.383333,2.93,1178.0,0.12,0.21,0.71,11.7481,7.32,PC,LOWSNR
166,38541473,https://exofop.ipac.caltech.edu/tess/target.php?id=38541473,4,2458415.515,6.06054,2.59,22777.0,2.28,2.27,1.53,10.7706,4.11,FP,SS
167,38571020,https://exofop.ipac.caltech.edu/tess/target.php?id=38571020,"1,2,3,4,5,6",2458325.965,12.289068,4.55,339.0,0.03,0.22,1.32,10.1805,8.67,PC,"FSCP,LOWSNR"
168,38603673,https://exofop.ipac.caltech.edu/tess/target.php?id=38603673,4,2458413.05,4.428047,0.92,685.0,0.07,0.5,2.05,9.5473,7.91,PC,"FSCP,LCMOD"
169,38686737,https://exofop.ipac.caltech.edu/tess/target.php?id=38686737,5,2458439.98,2.24704,2.71,18890.0,1.89,1.62,1.2,12.6038,4.31,FP,CO
170,38696105,https://exofop.ipac.caltech.edu/tess/target.php?id=38696105,3,2458387.482,5.566734,2.47,643.0,0.06,0.35,1.49,10.5041,7.98,PC,"FSCP,LOWSNR"
171,38846515,https://exofop.ipac.caltech.edu/tess/target.php?id=38846515,"1,2,3,4,5,6",2458326.745,2.84938,3.78,7452.0,0.75,0.81,1.0,10.3157,5.32,PC,WASP-100 b
172,39699648,https://exofop.ipac.caltech.edu/tess/target.php?id=39699648,21,2458876.025,6.515951,2.53,435.0,0.04,0.25,1.33,8.4594,8.40,PC,FSCP
173,39903405,https://exofop.ipac.caltech.edu/tess/target.php?id=39903405,25,2458956.237,5.63359,4.21,5680.0,0.57,1.16,1.7,8.27468,5.61,PC,HAT-P-2 b
175,41173048,https://exofop.ipac.caltech.edu/tess/target.php?id=41173048,10,2458328.748,6.40916,2.74,280.0,0.03,1.33,8.3,9.2225,8.88,pFP,"SSys, LCMOD"
176,41227743,https://exofop.ipac.caltech.edu/tess/target.php?id=41227743,"1,2,4,5,6,7,8",2458326.28,1.418474,5.27,140.0,0.01,0.14,1.22,10.714,9.64,pFP,"LCMOD,Vshape,LowSNR, Period-Duration"
177,41330864,https://exofop.ipac.caltech.edu/tess/target.php?id=41330864,14,2458684.845,2.136,1.74,10664.0,1.07,1.58,1.55,10.381,4.93,PC,LCMOD
178,41865539,https://exofop.ipac.caltech.edu/tess/target.php?id=41865539,2,2458354.866,1.26092,2.72,4826.0,0.48,0.76,1.11,12.3571,5.79,FP,NS
179,42015200,https://exofop.ipac.caltech.edu/tess/target.php?id=42015200,3,2458391.663,9.77742,6.71,6740.0,0.67,3.18,2.87,11.6818,5.43,FP,"LCMOD, NT"
180,42054565,https://exofop.ipac.caltech.edu/tess/target.php?id=42054565,3,2458393.676,10.175948,1.8,958.0,0.10,0.23,0.82,9.9955,7.55,PC,FSCP
181,42123111,https://exofop.ipac.caltech.edu/tess/target.php?id=42123111,"14,15",2458686.467,4.03349,2.68,1530.0,0.15,2.09,6.37,9.5526,7.04,FP,NS
182,42755801,https://exofop.ipac.caltech.edu/tess/target.php?id=42755801,6,2458470.156,4.34358,4.75,1360.0,0.14,2.49,3.83,9.1672,7.17,pFP,"FSCP,sync"
183,42821097,https://exofop.ipac.caltech.edu/tess/target.php?id=42821097,6,2458468.686,3.895456,4.77,7340.0,0.73,1.28,1.65,13.1861,5.34,PC,COROT-19 b
184,43064903,https://exofop.ipac.caltech.edu/tess/target.php?id=43064903,15,2458712.549,6.264298,2.39,9098.0,0.91,0.21,0.21,12.5405,5.10,PC,null
185,43647325,https://exofop.ipac.caltech.edu/tess/target.php?id=43647325,5,2458440.123,3.16164,3.07,19320.0,1.93,1.38,1.1,10.4408,4.28,PC,WASP-35 b
186,44631965,https://exofop.ipac.caltech.edu/tess/target.php?id=44631965,17,2458767.317,3.568678,2.58,20121.0,2.01,1.81,1.29,11.3805,4.24,PC,"pTD, Vshape"
187,44647437,https://exofop.ipac.caltech.edu/tess/target.php?id=44647437,"4,5",2458411.844,3.353062,1.96,3743.0,0.37,0.54,1.0,12.9383,6.07,PC,null
188,44737596,https://exofop.ipac.caltech.edu/tess/target.php?id=44737596,"4,5",2458413.063,2.788503,1.86,26225.0,2.62,1.46,1.0,13.8231,3.95,PC,pTD
189,44745077,https://exofop.ipac.caltech.edu/tess/target.php?id=44745077,"4,5",2458411.703,1.8756,0.99,5666.0,0.57,0.0,0.0,13.0734,5.62,FP,"FSCP, LOWsnr, CO"
190,44745133,https://exofop.ipac.caltech.edu/tess/target.php?id=44745133,"4,5",2458415.755,7.81876,4.97,3110.0,0.31,0.82,1.64,12.5757,6.27,PC,HATS-61 b
191,44792534,https://exofop.ipac.caltech.edu/tess/target.php?id=44792534,"4,5",2458411.909,3.6847,4.7,2340.0,0.23,0.86,1.93,9.77919,6.58,PC,TOI 954-b
192,44797824,https://exofop.ipac.caltech.edu/tess/target.php?id=44797824,"4,5",2458411.586,0.745589,0.42,825.0,0.08,0.34,1.31,9.7976,7.71,pFP,"sync"
193,46096489,https://exofop.ipac.caltech.edu/tess/target.php?id=46096489,11,2458598.073,3.118536,2.04,12243.0,1.22,1.06,0.95,10.6481,4.78,PC,WASP-16 b
194,47384844,https://exofop.ipac.caltech.edu/tess/target.php?id=47384844,9,2458547.448,3.09574,4.48,380.0,0.04,0.31,1.41,8.72924,8.55,FP,"SSys,artifacts,LCMOD"
195,47423120,https://exofop.ipac.caltech.edu/tess/target.php?id=47423120,2,2458356.83,11.6235,2.78,44709.0,4.47,1.85,0.89,11.014,3.37,FP,TD
196,47425697,https://exofop.ipac.caltech.edu/tess/target.php?id=47425697,2,2458354.469,0.49393,0.89,450.0,0.05,0.28,1.33,10.4913,8.37,pFP,"FSCP, LOWSNR, short-P, UC, sync"
197,47617161,https://exofop.ipac.caltech.edu/tess/target.php?id=47617161,11,2458602.132,3.91899,2.09,5350.0,0.54,0.0,0.0,10.7565,5.68,PC,"FSCP,UC"
198,47911178,https://exofop.ipac.caltech.edu/tess/target.php?id=47911178,6,2458470.304,3.585617,2.72,12321.0,1.23,1.38,1.29,9.79059,4.77,PC,WASP-101 b
199,48103627,https://exofop.ipac.caltech.edu/tess/target.php?id=48103627,9,2458547.313,4.569904,3.91,10266.0,1.03,1.18,1.29,12.4399,4.97,PC,HATS-19 b
200,48188920,https://exofop.ipac.caltech.edu/tess/target.php?id=48188920,14,2458683.947,0.73774,0.64,525.0,0.05,0.47,2.1,9.5937,8.20,pFP,"NT"
201,48476907,https://exofop.ipac.caltech.edu/tess/target.php?id=48476907,9,2458543.701,4.719906,1.83,1941.0,0.19,0.95,1.49,9.5359,6.78,PC,"FSCP, Vshape"
202,48476908,https://exofop.ipac.caltech.edu/tess/target.php?id=48476908,9,2458543.699,4.720083,1.69,2214.0,0.22,1.14,1.72,10.245,6.64,PC,FSCP
203,49079670,https://exofop.ipac.caltech.edu/tess/target.php?id=49079670,"6,7",2458470.203,1.89253,1.47,730.0,0.07,0.3,1.04,9.90377,7.84,PC,null
204,49687222,https://exofop.ipac.caltech.edu/tess/target.php?id=49687222,2,2458360.073,20.186539,1.87,1006.0,0.10,0.29,1.02,9.8343,7.49,PC,null
205,49710555,https://exofop.ipac.caltech.edu/tess/target.php?id=49710555,2,2458359.622,12.07397,3.63,5600.0,0.56,1.83,1.34,12.3035,5.63,FP,CO
206,49771092,https://exofop.ipac.caltech.edu/tess/target.php?id=49771092,6,2458469.06,1.63127,1.19,16058.0,1.61,1.01,0.88,14.8067,4.49,PC,"FSCP, LOWSNR,UC"
207,49899799,https://exofop.ipac.caltech.edu/tess/target.php?id=49899799,4,2458413.195,7.01152,4.59,7443.0,0.74,1.61,1.9,8.28222,5.32,PC,pSS
208,50120414,https://exofop.ipac.caltech.edu/tess/target.php?id=50120414,18,2458793.485,3.5804,3.6,920.0,0.09,1.63,5.96,8.951,7.59,PC,null
209,50309953,https://exofop.ipac.caltech.edu/tess/target.php?id=50309953,"1,13",2458329.982,7.04082,3.25,1500.0,0.15,0.35,0.93,9.7906,7.06,FP,SS
210,50312495,https://exofop.ipac.caltech.edu/tess/target.php?id=50312495,"2,13",2458363.506,14.706994,2.53,494.0,0.05,0.24,1.16,9.8135,8.27,PC,null
211,50365310,https://exofop.ipac.caltech.edu/tess/target.php?id=50365310,7,2458493.384,2.17153,1.94,720.0,0.07,0.5,2.17,9.604,7.86,pFP,"lowSNR,pCO,pVshape"
212,50618703,https://exofop.ipac.caltech.edu/tess/target.php?id=50618703,6,2458469.759,1.548214,1.22,866.0,0.09,0.21,0.66,9.6504,7.66,PC,null
213,50712784,https://exofop.ipac.caltech.edu/tess/target.php?id=50712784,7,2458492.281,5.40542,4.71,3590.0,0.36,0.88,1.59,10.5579,6.11,PC,WASP-161 b
214,51024887,https://exofop.ipac.caltech.edu/tess/target.php?id=51024887,18,2458797.345,8.249187,4.98,117724.0,11.77,0.72,0.17,14.9885,2.32,pFP,"pVshape, pOED (look at single transits page)"
215,51234631,https://exofop.ipac.caltech.edu/tess/target.php?id=51234631,20,2458846.13,4.124878,4.43,8499.0,0.85,1.36,1.62,10.1653,5.18,PC,XO-4 b
216,51912829,https://exofop.ipac.caltech.edu/tess/target.php?id=51912829,"1,2",2458325.898,0.835398,1.48,2689.0,0.27,1.33,2.29,9.5183,6.43,FP,"SS,LCMOD"
217,52204645,https://exofop.ipac.caltech.edu/tess/target.php?id=52204645,"1,2",2458325.884,4.379757,1.65,1048.0,0.10,0.24,0.82,10.8545,7.45,PC,null
218,52280468,https://exofop.ipac.caltech.edu/tess/target.php?id=52280468,6,2458468.725,0.56826,1.09,82636.0,8.26,3.71,1.0,12.3123,2.71,pFP,"TD,pOED"
219,52368076,https://exofop.ipac.caltech.edu/tess/target.php?id=52368076,"1,2",2458327.433,4.653811,2.92,1008.0,0.10,0.26,0.9,10.1985,7.49,PC,TOI-125 b
220,52368076,https://exofop.ipac.caltech.edu/tess/target.php?id=52368076,"1,2",2458334.457,9.150607,2.91,996.0,0.10,0.26,0.9,10.1985,7.50,PC,TOI-125 c
221,52368076,https://exofop.ipac.caltech.edu/tess/target.php?id=52368076,"1,2",2458342.852,19.981867,2.99,1046.0,0.10,0.26,0.9,10.1985,7.45,PC,TOI-125 c
222,52548453,https://exofop.ipac.caltech.edu/tess/target.php?id=52548453,7,2458495.942,5.21517,5.66,4594.0,0.46,1.51,2.27,10.1887,5.84,PC,null
223,52640302,https://exofop.ipac.caltech.edu/tess/target.php?id=52640302,6,2458469.59,1.573285,2.44,17145.0,1.71,1.27,1.06,12.0506,4.41,PC,WASP 64b
224,53189332,https://exofop.ipac.caltech.edu/tess/target.php?id=53189332,9,2458544.65,9.290298,5.35,6204.0,0.62,0.99,1.39,10.99,5.52,PC,WASP 106b
225,53427308,https://exofop.ipac.caltech.edu/tess/target.php?id=53427308,20,2458844.765,5.80322,1.57,1710.0,0.17,0.57,1.5,10.379,6.92,FP,NS
226,53458803,https://exofop.ipac.caltech.edu/tess/target.php?id=53458803,"6,7",2458471.969,3.34862,3.3,11170.0,1.12,1.18,1.23,11.8656,4.88,PC,HATS-51 b
227,53593457,https://exofop.ipac.caltech.edu/tess/target.php?id=53593457,6,2458468.332,0.530893,1.91,33454.0,3.35,0.33,0.19,15.0404,3.69,FP,SS
228,53617134,https://exofop.ipac.caltech.edu/tess/target.php?id=53617134,25,2458794.683,18.8238,4.81,2360.0,0.24,0.86,1.95,9.46221,6.57,PC,single event
229,53709089,https://exofop.ipac.caltech.edu/tess/target.php?id=53709089,24,2458793.505,8.51226,3.07,620.0,0.06,0.53,2.35,9.1196,8.02,pFP,"NT,LCMOD"
230,53735810,https://exofop.ipac.caltech.edu/tess/target.php?id=53735810,9,2458544.169,4.08653,4.45,7379.0,0.74,1.37,1.75,11.248,5.33,PC,WASP 66 b
231,53750200,https://exofop.ipac.caltech.edu/tess/target.php?id=53750200,"6,7",2458469.001,4.19268,1.73,4240.0,0.42,0.98,1.63,12.2309,5.93,PC,HATS-41 b
232,53875855,https://exofop.ipac.caltech.edu/tess/target.php?id=53875855,17,2458769.161,4.49321,3.0,2680.0,0.27,0.56,1.23,10.3996,6.43,PC,null
234,54085154,https://exofop.ipac.caltech.edu/tess/target.php?id=54085154,9,2458543.3,1.001166,1.79,278.0,0.03,0.21,1.31,8.2046,8.89,pFP,"short-P,lowSNR,UC,Vshape"
235,54364414,https://exofop.ipac.caltech.edu/tess/target.php?id=54364414,25,2458792.095,1.37477,1.6,960.0,0.10,0.27,1.02,10.4608,7.54,FP,CO
237,54464870,https://exofop.ipac.caltech.edu/tess/target.php?id=54464870,25,2458792.69,3.69443,4.67,210.0,0.02,0.27,2.11,8.29254,9.19,pFP,"NT"
238,54962195,https://exofop.ipac.caltech.edu/tess/target.php?id=54962195,9,2458544.391,2.598654,1.62,1911.0,0.19,0.2,0.5,11.7602,6.80,PC,null
239,54962195,https://exofop.ipac.caltech.edu/tess/target.php?id=54962195,9,2458543.394,4.698465,1.84,2101.0,0.21,0.2,0.5,11.7602,6.69,PC,null
240,55092869,https://exofop.ipac.caltech.edu/tess/target.php?id=55092869,9,2458544.341,4.736094,7.11,2436.0,0.24,1.22,2.72,7.3212,6.53,PC,KELT-11-b
241,55383975,https://exofop.ipac.caltech.edu/tess/target.php?id=55383975,"1,4,5,6",2458366.771,48.052158,4.45,14842.0,1.48,1.11,0.97,11.2595,4.57,PC,null
242,55452495,https://exofop.ipac.caltech.edu/tess/target.php?id=55452495,2,2458328.465,8.85709,0.4,4962.0,0.50,1.9,2.74,9.9524,5.76,FP,CO
243,55488511,https://exofop.ipac.caltech.edu/tess/target.php?id=55488511,5,2458439.542,3.345431,0.99,1625.0,0.16,0.21,0.58,11.6434,6.97,PC,"pCO,LOWSNR"
244,55525572,https://exofop.ipac.caltech.edu/tess/target.php?id=55525572,"4,5,6,8,9",2458454.66,83.899467,13.28,1195.0,0.12,0.63,1.93,9.8467,7.31,PC,Single Event
245,55559618,https://exofop.ipac.caltech.edu/tess/target.php?id=55559618,"1,2,3,4,5,6",2458346.417,21.375111,4.37,772.0,0.08,0.27,1.06,10.749,7.78,PC,single event per sector
246,55650590,https://exofop.ipac.caltech.edu/tess/target.php?id=55650590,"1,2,3,4,5,6",2458325.542,0.73632,0.56,1458.0,0.15,0.36,1.0,12.4312,7.09,pFP,"pSS,FSCP"
247,55652896,https://exofop.ipac.caltech.edu/tess/target.php?id=55652896,"1,2,3,4,5,6",2458325.378,17.081923,2.38,3671.0,0.37,0.87,0.72,11.5748,6.09,PC,TOI 216 b
248,55652896,https://exofop.ipac.caltech.edu/tess/target.php?id=55652896,"1,2,3,4,5,6",2458331.278,34.548904,5.61,18141.0,1.81,0.87,0.72,11.5748,4.35,PC,TOI 216 c
249,58542531,https://exofop.ipac.caltech.edu/tess/target.php?id=58542531,19,2458816.412,3.057601,1.35,1195.0,0.12,0.21,0.7,9.794,7.31,PC,null
250,59003115,https://exofop.ipac.caltech.edu/tess/target.php?id=59003115,5,2458439.076,2.294185,2.75,697.0,0.07,0.17,0.71,11.3075,7.89,PC,"UC, LOWSNR"
251,59843967,https://exofop.ipac.caltech.edu/tess/target.php?id=59843967,6,2458468.521,2.516825,2.53,17325.0,1.73,1.09,0.93,12.7632,4.40,PC,HATS-4 b
252,59859387,https://exofop.ipac.caltech.edu/tess/target.php?id=59859387,"7,8",2458492.616,1.12027,1.7,1880.0,0.19,1.15,1.5,10.2761,6.81,PC,"LCMOD, Vshape"
253,61098812,https://exofop.ipac.caltech.edu/tess/target.php?id=61098812,23,2458931.236,3.69358,4.51,8602.0,0.86,1.53,1.78,9.87229,5.16,PC,WASP 54- b
254,61538902,https://exofop.ipac.caltech.edu/tess/target.php?id=61538902,10,2458573.687,5.747952,2.61,12815.0,1.28,0.94,0.9,11.3743,4.73,PC,WASP-129 b
255,61988212,https://exofop.ipac.caltech.edu/tess/target.php?id=61988212,10,2458569.455,0.555255,1.62,23416.0,2.34,1.66,1.06,14.3042,4.08,pFP,"short P, lowSNR, Vshape,UC"
256,62483237,https://exofop.ipac.caltech.edu/tess/target.php?id=62483237,1,2458334.896,11.058421,2.14,1367.0,0.14,0.24,0.74,9.3636,7.16,PC,null
257,63303499,https://exofop.ipac.caltech.edu/tess/target.php?id=63303499,"6,7",2458469.855,1.92699,2.88,370.0,0.04,0.21,1.25,9.701,8.58,pFP,"pSS,pVshape,lowSNR"
258,63898957,https://exofop.ipac.caltech.edu/tess/target.php?id=63898957,3,2458387.286,3.361391,3.15,422.0,0.04,0.25,1.31,9.03971,8.44,PC,null
259,63898957,https://exofop.ipac.caltech.edu/tess/target.php?id=63898957,3,2458389.727,13.039359,4.92,626.0,0.06,0.25,1.31,9.03971,8.01,PC,lowSNR
260,64071894,https://exofop.ipac.caltech.edu/tess/target.php?id=64071894,4,2458414.164,17.529884,2.17,1273.0,0.13,0.28,0.83,9.6438,7.24,PC,FSCP
261,64553698,https://exofop.ipac.caltech.edu/tess/target.php?id=64553698,"16,17",2458739.385,8.67911,3.52,10135.0,1.01,1.17,1.18,10.1799,4.99,FP,"CO, LCMOD"
262,64836837,https://exofop.ipac.caltech.edu/tess/target.php?id=64836837,"16,17",2458742.687,10.91188,2.43,1670.0,0.17,1.26,3.37,9.8115,6.94,FP,"CO"
263,65212867,https://exofop.ipac.caltech.edu/tess/target.php?id=65212867,7,2458492.041,6.99823,4.31,2820.0,0.28,1.39,2.7,8.87759,6.37,PC,LCMOD
264,65412605,https://exofop.ipac.caltech.edu/tess/target.php?id=65412605,7,2458493.315,4.40107,4.77,6830.0,0.68,1.74,2.32,9.50712,5.41,pFP,pSS
265,66356824,https://exofop.ipac.caltech.edu/tess/target.php?id=66356824,"2,3",2458355.601,1.7778,1.74,3020.0,0.30,0.96,1.34,12.4245,6.30,pFP,"pCO,Vshape"
266,66413476,https://exofop.ipac.caltech.edu/tess/target.php?id=66413476,"2,3",2458357.721,4.36924,1.68,4370.0,0.44,1.04,0.9,12.004,5.90,PC,null
267,66445643,https://exofop.ipac.caltech.edu/tess/target.php?id=66445643,"16,17",2458742.591,6.55236,2.74,921.0,0.09,0.0,0.0,8.6291,7.59,PC,null
268,66497310,https://exofop.ipac.caltech.edu/tess/target.php?id=66497310,2,2458355.522,1.75649,1.38,3580.0,0.36,0.66,1.2,12.4115,6.12,PC,null
269,66561343,https://exofop.ipac.caltech.edu/tess/target.php?id=66561343,6,2458470.381,5.31165,5.36,3740.0,0.37,0.74,1.35,10.9739,6.07,PC,2x period
270,66783360,https://exofop.ipac.caltech.edu/tess/target.php?id=66783360,"16,17",2458738.984,1.38155,2.26,1210.0,0.12,0.45,1.38,10.2107,7.29,FP,SS
271,66818296,https://exofop.ipac.caltech.edu/tess/target.php?id=66818296,12,2458627.126,3.735285,4.3,17208.0,1.72,1.9,1.57,11.0261,4.41,PC,WASP-17 b
272,67309890,https://exofop.ipac.caltech.edu/tess/target.php?id=67309890,"16,17",2458739.468,1.16237,1.33,1197.0,0.12,0.8,2.35,10.2108,7.31,FP,"CO, LOWSNR"
273,67418624,https://exofop.ipac.caltech.edu/tess/target.php?id=67418624,18,2458791.62,1.103694,0.84,462.0,0.05,0.34,1.73,8.6344,8.34,PC,"Vshape, FSCP"
274,67646988,https://exofop.ipac.caltech.edu/tess/target.php?id=67646988,21,2458871.022,1.881719,1.24,102854.0,10.29,0.89,0.31,12.4368,2.47,PC,"LP 261-75 b, Fla"
275,67666096,https://exofop.ipac.caltech.edu/tess/target.php?id=67666096,21,2458872.854,2.70337,2.96,10360.0,1.04,1.48,1.61,9.43351,4.96,PC,LP 261-75 b
276,67772767,https://exofop.ipac.caltech.edu/tess/target.php?id=67772767,5,2458445.903,7.61177,4.35,6180.0,0.62,1.11,1.53,10.9335,5.52,PC,LCMOD
278,68152139,https://exofop.ipac.caltech.edu/tess/target.php?id=68152139,18,2458792.465,0.73772,1.06,980.0,0.10,0.42,1.49,10.1342,7.52,PC,"Vshape, LCMOD"
279,69068526,https://exofop.ipac.caltech.edu/tess/target.php?id=69068526,14,2458689.031,5.54132,3.29,5370.0,0.54,2.75,2.06,10.4318,5.68,PC,SSys
280,69679391,https://exofop.ipac.caltech.edu/tess/target.php?id=69679391,14,2458684.314,3.47417,3.52,14412.0,1.44,0.0,0.0,7.55216,4.60,PC,KELT-20 b
281,69747919,https://exofop.ipac.caltech.edu/tess/target.php?id=69747919,2,2458356.975,9.978572,3.6,211.0,0.02,0.23,1.5,7.7275,9.19,PC,null
282,69838258,https://exofop.ipac.caltech.edu/tess/target.php?id=69838258,2,2458354.573,6.73069,3.5,14722.0,1.47,1.98,1.66,12.0885,4.58,FP,CO
283,69997672,https://exofop.ipac.caltech.edu/tess/target.php?id=69997672,14,2458684.235,1.80709,3.3,450.0,0.05,0.43,2.2,9.11458,8.37,pFP,"NT"
284,70440470,https://exofop.ipac.caltech.edu/tess/target.php?id=70440470,1,2458326.731,3.035381,2.89,16741.0,1.67,1.34,1.12,12.7923,4.44,PC,WASP-12 b
285,70513361,https://exofop.ipac.caltech.edu/tess/target.php?id=70513361,3,2458389.84,11.146909,1.36,647.0,0.06,0.22,0.85,8.1345,7.97,PC,null
286,70785910,https://exofop.ipac.caltech.edu/tess/target.php?id=70785910,2,2458354.365,0.49486,1.01,3750.0,0.38,0.82,1.51,12.2494,6.06,PC,"UC,Vshape,P-short"
287,70899085,https://exofop.ipac.caltech.edu/tess/target.php?id=70899085,5,2458438.386,4.05203,1.3,5530.0,0.55,0.41,0.61,10.7329,5.64,PC,null
288,70914192,https://exofop.ipac.caltech.edu/tess/target.php?id=70914192,5,2458438.328,0.60952,1.02,27296.0,2.73,1.76,1.09,10.361,3.91,pFP,"short-P, pCO, Vshape,FSCP"
289,71431780,https://exofop.ipac.caltech.edu/tess/target.php?id=71431780,20,2458852.707,13.716057,4.43,820.0,0.08,0.28,1.09,9.09942,7.72,PC,null
290,71512186,https://exofop.ipac.caltech.edu/tess/target.php?id=71512186,6,2458471.036,14.821751,6.07,486.0,0.05,0.32,1.6,8.7784,8.28,PC,null
291,71612483,https://exofop.ipac.caltech.edu/tess/target.php?id=71612483,23,2458928.269,1.216809,2.05,14814.0,1.48,1.77,1.02,11.4951,4.57,PC,LCMOD
292,71854745,https://exofop.ipac.caltech.edu/tess/target.php?id=71854745,18,2458793.51,3.10315,3.54,1760.0,0.18,0.0,0.0,10.2146,6.89,FP,"LCMOD,CO"
294,72985822,https://exofop.ipac.caltech.edu/tess/target.php?id=72985822,10,2458572.224,3.864109,2.02,8196.0,0.82,1.24,1.33,12.2397,5.22,PC,UC
296,73104318,https://exofop.ipac.caltech.edu/tess/target.php?id=73104318,"18,19",2458822.593,7.45494,3.47,2280.0,0.23,1.36,2.45,9.46925,6.61,PC,HD 110113 b
297,73228647,https://exofop.ipac.caltech.edu/tess/target.php?id=73228647,10,2458570.102,2.540455,2.44,397.0,0.04,0.19,1.01,9.4628,8.50,PC,UC
298,73448352,https://exofop.ipac.caltech.edu/tess/target.php?id=73448352,18,2458794.336,4.73231,3.31,8190.0,0.82,1.43,1.56,10.1868,5.22,PC,null
300,73649615,https://exofop.ipac.caltech.edu/tess/target.php?id=73649615,10,2458570.645,1.23938,0.97,3400.0,0.34,0.23,0.45,12.5554,6.17,PC,LOWSNR
301,73717937,https://exofop.ipac.caltech.edu/tess/target.php?id=73717937,11,2458602.089,16.257799,4.97,6613.0,0.66,0.8,1.09,11.7528,5.45,PC,null
302,73723286,https://exofop.ipac.caltech.edu/tess/target.php?id=73723286,9,2458547.303,14.065993,3.44,16750.0,1.67,1.85,1.42,9.1116,4.44,PC,null
303,74482749,https://exofop.ipac.caltech.edu/tess/target.php?id=74482749,"8,9",2458518.156,1.25987,1.38,4590.0,0.46,1.79,2.91,9.1103,5.85,pFP,"sync"
304,74534430,https://exofop.ipac.caltech.edu/tess/target.php?id=74534430,"8,9",2458525.563,18.15538,4.3,1032.0,0.10,0.19,0.61,9.8445,7.47,PC,"Extra transit S9 @ 1545, check again S35 and S36, potential second planet"
305,76923707,https://exofop.ipac.caltech.edu/tess/target.php?id=76923707,2,2458358.118,4.532037,2.37,7257.0,0.73,0.56,0.74,10.4654,5.35,PC,null
306,76989773,https://exofop.ipac.caltech.edu/tess/target.php?id=76989773,2,2458355.083,1.769141,1.96,9409.0,0.94,1.71,1.14,9.623,5.07,PC,FSCP
307,77031413,https://exofop.ipac.caltech.edu/tess/target.php?id=77031413,2,2458355.195,1.38665,2.29,23490.0,2.35,1.34,0.93,11.4996,4.07,pFP,"LCMOD,pCO,FSCP"
308,77031414,https://exofop.ipac.caltech.edu/tess/target.php?id=77031414,2,2458355.196,1.386653,2.29,14261.0,1.43,1.09,1.0,10.9571,4.61,PC,null
309,77044471,https://exofop.ipac.caltech.edu/tess/target.php?id=77044471,2,2458356.103,2.686063,2.42,12457.0,1.25,1.25,1.24,13.2576,4.76,PC,HATS-16 b
310,77156657,https://exofop.ipac.caltech.edu/tess/target.php?id=77156657,"4,5",2458413.13,3.83988,5.63,4779.0,0.48,1.41,2.08,11.8831,5.80,PC,WASP-159 b
311,77156829,https://exofop.ipac.caltech.edu/tess/target.php?id=77156829,"4,5",2458411.474,0.860233,0.55,641.0,0.06,0.1,0.36,10.4276,7.98,PC,SPR
312,77156829,https://exofop.ipac.caltech.edu/tess/target.php?id=77156829,"4,5",2458414.759,14.775648,1.42,1050.0,0.10,0.1,0.36,10.4276,7.45,PC,null
313,77228304,https://exofop.ipac.caltech.edu/tess/target.php?id=77228304,"4,5",2458410.951,0.336826,0.88,18251.0,1.83,1.36,1.0,15.7298,4.35,PC,"LOWSNR,UC,Vshape,P-short"
314,77253676,https://exofop.ipac.caltech.edu/tess/target.php?id=77253676,"4,5",2458418.929,8.607221,3.32,467.0,0.05,0.2,1.02,9.3553,8.33,PC,SPR
315,77527511,https://exofop.ipac.caltech.edu/tess/target.php?id=77527511,8,2458518.271,0.77864,0.99,1520.0,0.15,0.78,2.19,9.94921,7.05,PC,edge of CCD
316,77951245,https://exofop.ipac.caltech.edu/tess/target.php?id=77951245,"5,6",2458443.169,10.714754,2.05,56910.0,5.69,3.09,1.0,12.4258,3.11,PC,Fla
317,78055054,https://exofop.ipac.caltech.edu/tess/target.php?id=78055054,"5,6",2458439.25,4.388721,3.05,26085.0,2.61,1.31,0.91,12.8461,3.96,PC,HATS-43 b
318,78154865,https://exofop.ipac.caltech.edu/tess/target.php?id=78154865,8,2458517.428,0.493826,1.16,311.0,0.03,0.17,1.09,8.9225,8.77,pFP,"sync,LOWSNR,UC,Vshape,P-short"
319,78672342,https://exofop.ipac.caltech.edu/tess/target.php?id=78672342,6,2458471.302,2.97638,3.21,796.0,0.08,0.98,3.56,10.1347,7.75,PC,null
320,79292541,https://exofop.ipac.caltech.edu/tess/target.php?id=79292541,"6,7",2458470.737,2.27728,1.65,1700.0,0.17,0.95,2.63,9.4247,6.92,pFP,"pCO,FSCP, sync"
321,79395355,https://exofop.ipac.caltech.edu/tess/target.php?id=79395355,1,2458328.337,7.31898,3.77,3809.0,0.38,0.78,1.3,11.407,6.05,FP,CO
322,79748331,https://exofop.ipac.caltech.edu/tess/target.php?id=79748331,13,2458656.67,6.441821,1.93,1201.0,0.12,0.24,0.8,10.0059,7.30,PC,"SPR, multi resonance or FP"
323,79748331,https://exofop.ipac.caltech.edu/tess/target.php?id=79748331,13,2458664.491,12.226323,2.22,1289.0,0.13,0.24,0.8,10.0059,7.22,PC,"SPR, multi resonance or FP"
324,80166433,https://exofop.ipac.caltech.edu/tess/target.php?id=80166433,13,2458656.149,1.54602,0.85,440.0,0.04,0.54,2.5,8.0465,8.39,pFP,"pSS (check single transits pdf page), UC"
327,80439101,https://exofop.ipac.caltech.edu/tess/target.php?id=80439101,2,2458361.058,7.42229,6.43,44930.0,4.49,0.0,0.0,12.6435,3.37,pFP,"sync,pCO"
328,81212286,https://exofop.ipac.caltech.edu/tess/target.php?id=81212286,20,2458843.028,0.685081,1.06,2676.0,0.27,0.18,0.38,12.507,6.43,PC,"UC,LOWSNR,FSCP"
329,81247740,https://exofop.ipac.caltech.edu/tess/target.php?id=81247740,23,2458929.443,1.36416,1.12,6740.0,0.67,2.04,1.08,10.6503,5.43,PC,WE
330,81419525,https://exofop.ipac.caltech.edu/tess/target.php?id=81419525,"8,9",2458518.381,1.54959,2.87,3690.0,0.37,1.24,1.58,9.5518,6.08,pFP,"Vshape,pCO"
332,81831095,https://exofop.ipac.caltech.edu/tess/target.php?id=81831095,"18,19",2458794.777,3.13282,0.84,1130.0,0.11,0.66,2.06,9.9944,7.37,pFP,"pCO,LOWSNR,FSCP"
333,82128636,https://exofop.ipac.caltech.edu/tess/target.php?id=82128636,9,2458543.937,7.47428,1.55,1595.0,0.16,0.68,1.56,8.8252,6.99,PC,null
334,82308728,https://exofop.ipac.caltech.edu/tess/target.php?id=82308728,22,2458904.926,9.497,2.27,660.0,0.07,0.19,0.77,6.9859,7.95,PC,HD 97658 b
335,82362447,https://exofop.ipac.caltech.edu/tess/target.php?id=82362447,8,2458517.561,2.819817,6.61,183631.0,18.36,2.03,0.44,15.2474,1.84,pFP,"pCO, TD, Vshape"
337,83092282,https://exofop.ipac.caltech.edu/tess/target.php?id=83092282,8,2458520.693,6.402053,3.87,3893.0,0.39,0.84,1.41,8.5615,6.02,PC,null
338,83210867,https://exofop.ipac.caltech.edu/tess/target.php?id=83210867,14,2458684.475,1.19573,1.57,800.0,0.08,0.45,1.73,9.94025,7.74,pFP,"NT,LOWSNR,pCO"
339,85031598,https://exofop.ipac.caltech.edu/tess/target.php?id=85031598,19,2458816.412,1.155109,1.48,777.0,0.08,1.05,2.99,7.3543,7.77,PC,pVshape
340,85242435,https://exofop.ipac.caltech.edu/tess/target.php?id=85242435,20,2458844.111,9.606666,3.93,1588.0,0.16,0.4,1.09,9.52682,7.00,PC,LCMOD
341,85293053,https://exofop.ipac.caltech.edu/tess/target.php?id=85293053,21,2458871.756,8.05147,3.41,590.0,0.06,0.22,1.0,9.3523,8.07,PC,UC
342,86280613,https://exofop.ipac.caltech.edu/tess/target.php?id=86280613,"20,21",2458851.59,9.5727,2.51,3430.0,0.34,1.85,1.83,9.5173,6.16,PC,"LCMOD,pCO"
343,86396382,https://exofop.ipac.caltech.edu/tess/target.php?id=86396382,20,2458843.005,1.09141,2.96,15542.0,1.55,1.99,1.75,11.0967,4.52,FP,"WASP-12 b, Occ"
344,87090944,https://exofop.ipac.caltech.edu/tess/target.php?id=87090944,19,2458818.209,0.64367,0.55,800.0,0.08,0.45,1.49,10.1089,7.74,pFP,"pCO,Vshape,short-P,FSCP"
345,88684250,https://exofop.ipac.caltech.edu/tess/target.php?id=88684250,7,2458494.734,4.58776,4.56,3870.0,0.39,1.05,1.86,10.0998,6.03,PC,null
346,88863718,https://exofop.ipac.caltech.edu/tess/target.php?id=88863718,7,2458492.839,1.93217,3.45,980.0,0.10,0.52,2.01,9.42344,7.52,PC,"FSCP,Vshape"
347,88977253,https://exofop.ipac.caltech.edu/tess/target.php?id=88977253,7,2458492.708,2.767691,1.88,22690.0,2.27,2.59,1.55,12.33,4.11,PC,LCMOD
348,88996391,https://exofop.ipac.caltech.edu/tess/target.php?id=88996391,25,2458985.951,2.319456,2.03,19882.0,1.99,1.18,0.63,11.9441,4.25,PC,"Vshape,pTD"
349,89020549,https://exofop.ipac.caltech.edu/tess/target.php?id=89020549,1,2458326.904,2.109307,2.07,1379.0,0.14,0.3,0.88,10.8061,7.15,PC,null
350,89256802,https://exofop.ipac.caltech.edu/tess/target.php?id=89256802,4,2458411.561,1.176044,0.98,15115.0,1.51,0.25,0.18,13.741,4.55,PC,null
351,89389197,https://exofop.ipac.caltech.edu/tess/target.php?id=89389197,14,2458684.63,1.32047,1.18,850.0,0.09,3.73,6.44,8.908,7.68,pFP,NT
352,89510024,https://exofop.ipac.caltech.edu/tess/target.php?id=89510024,14,2458683.737,2.36549,1.77,490.0,0.05,0.0,0.0,9.577,8.27,pFP,NT
354,89643259,https://exofop.ipac.caltech.edu/tess/target.php?id=89643259,14,2458684.205,2.22223,2.38,3035.0,0.30,1.99,3.68,10.4813,6.29,pFP,"Vshape,extra,triple system?"
355,89759617,https://exofop.ipac.caltech.edu/tess/target.php?id=89759617,"14,15",2458685.603,3.33041,3.98,3630.0,0.36,2.57,2.35,10.4806,6.10,FP,"NT,CO"
357,90504905,https://exofop.ipac.caltech.edu/tess/target.php?id=90504905,14,2458685.613,2.264539,3.82,15020.0,1.50,0.46,0.41,13.7991,4.56,PC,"SPR,LOWSNR"
358,90544017,https://exofop.ipac.caltech.edu/tess/target.php?id=90544017,9,2458519.045,3.22374,2.25,570.0,0.06,0.0,0.0,8.7157,8.11,FP,"CO,pSS,LOWSNR"
359,90919952,https://exofop.ipac.caltech.edu/tess/target.php?id=90919952,13,2458660.163,4.13812,3.91,5560.0,0.56,0.0,0.0,10.5084,5.64,PC,null
362,92226327,https://exofop.ipac.caltech.edu/tess/target.php?id=92226327,3,2458389.293,3.778378,1.03,3335.0,0.33,0.12,0.19,11.2991,6.19,PC,LHS 1140 b
363,92226327,https://exofop.ipac.caltech.edu/tess/target.php?id=92226327,3,2458389.285,24.73712,1.96,4089.0,0.41,0.12,0.19,11.2991,5.97,PC,LHS 1140 c
364,92352620,https://exofop.ipac.caltech.edu/tess/target.php?id=92352620,1,2458328.299,3.950054,4.56,13000.0,1.30,1.67,1.62,9.6433,4.72,PC,WASP-94 A b
365,92359850,https://exofop.ipac.caltech.edu/tess/target.php?id=92359850,4,2458411.504,4.15493,2.81,3881.0,0.39,0.97,1.59,9.65521,6.03,FP,CO
366,92677094,https://exofop.ipac.caltech.edu/tess/target.php?id=92677094,14,2458684.087,4.59463,4.6,4190.0,0.42,1.23,2.12,10.4247,5.94,PC,null
367,92783821,https://exofop.ipac.caltech.edu/tess/target.php?id=92783821,"14,15",2458685.186,3.86283,1.23,1700.0,0.17,0.98,2.45,10.2115,6.92,pFP,"pCO, FFI bad, Vshape"
368,92880568,https://exofop.ipac.caltech.edu/tess/target.php?id=92880568,"5,6",2458438.541,0.5884,1.01,3470.0,0.35,0.93,1.43,10.964,6.15,pFP,"pCO,Vshape,FSCP"
369,92992033,https://exofop.ipac.caltech.edu/tess/target.php?id=92992033,6,2458470.602,4.90765,3.75,810.0,0.08,1.18,5.01,10.2339,7.73,FP,"LOWSNR,CO"
370,93125144,https://exofop.ipac.caltech.edu/tess/target.php?id=93125144,6,2458472.96,9.91102,2.98,6044.0,0.60,0.69,0.94,9.579001,5.55,pFP,"NT,LCMOD"
371,93594834,https://exofop.ipac.caltech.edu/tess/target.php?id=93594834,7,2458491.868,1.33476,2.92,540.0,0.05,0.39,1.96,10.3138,8.17,pFP,"LOWSNR, pSS, FSCP"
372,93963408,https://exofop.ipac.caltech.edu/tess/target.php?id=93963408,7,2458493.115,2.40057,3.02,620.0,0.06,0.47,1.88,10.0267,8.02,FP,"CO, sync, Vshape"
373,94986319,https://exofop.ipac.caltech.edu/tess/target.php?id=94986319,"5,6",2458440.131,16.068918,2.68,2959.0,0.30,0.57,1.11,9.2711,6.32,PC,"TOI-421 c, FSCP, "
375,96097215,https://exofop.ipac.caltech.edu/tess/target.php?id=96097215,8,2458518.941,1.60245,0.31,890.0,0.09,0.42,0.98,10.299,7.63,PC,null
376,96246348,https://exofop.ipac.caltech.edu/tess/target.php?id=96246348,"6,7",2458469.03,1.4094,0.88,2840.0,0.28,0.0,0.0,7.538,6.37,FP,"sync"
378,97158538,https://exofop.ipac.caltech.edu/tess/target.php?id=97158538,7,2458492.698,2.59565,0.55,620.0,0.06,0.68,2.24,8.783341,8.02,FP,"sync"
379,97409519,https://exofop.ipac.caltech.edu/tess/target.php?id=97409519,1,2458327.053,3.372877,2.63,17164.0,1.72,1.27,1.02,12.1893,4.41,PC,null
380,97700520,https://exofop.ipac.caltech.edu/tess/target.php?id=97700520,7,2458494.368,5.4298,3.78,15610.0,1.56,0.0,0.0,7.6095,4.52,PC,null
381,98283926,https://exofop.ipac.caltech.edu/tess/target.php?id=98283926,7,2458492.265,2.29183,3.13,11090.0,1.11,1.2,1.27,13.1472,4.89,pFP,"pSS, FSCP, sync"
382,98545929,https://exofop.ipac.caltech.edu/tess/target.php?id=98545929,7,2458492.327,1.88851,3.52,4990.0,0.50,1.31,2.12,12.4539,5.75,PC,"HATS-70 b, short-P, FSCP, run-2min, CO"
383,98796344,https://exofop.ipac.caltech.edu/tess/target.php?id=98796344,4,2458412.709,5.358807,1.36,2498.0,0.25,0.12,0.27,8.84294,6.51,PC,"LTT 1445 A b, FSCP, Red Dwarf, FFI LCMOD, "
384,99493790,https://exofop.ipac.caltech.edu/tess/target.php?id=99493790,1,2458332.982,7.76686,3.29,24391.0,2.44,1.56,1.02,11.6834,4.03,PC,null
385,99834717,https://exofop.ipac.caltech.edu/tess/target.php?id=99834717,21,2458871.724,1.706307,1.61,12242.0,1.22,0.95,0.9,12.212,4.78,PC,null
386,99869022,https://exofop.ipac.caltech.edu/tess/target.php?id=99869022,14,2458686.251,3.67166,2.16,4340.0,0.43,0.93,1.54,10.4221,5.91,PC,null
387,100014359,https://exofop.ipac.caltech.edu/tess/target.php?id=100014359,"2,3",2458354.382,0.50457,1.31,18360.0,1.84,0.91,0.71,13.5029,4.34,pFP,"Vshape, P-short, FSCP, sync"
388,100097716,https://exofop.ipac.caltech.edu/tess/target.php?id=100097716,"2,3",2458354.377,2.99995,1.46,8380.0,0.84,1.23,1.41,11.3534,5.19,PC,"LCMOD"
389,100099031,https://exofop.ipac.caltech.edu/tess/target.php?id=100099031,"2,3",2458355.021,1.29866,2.02,8460.0,0.85,2.29,2.64,13.4735,5.18,pFP,"pOE, sync, pTD"
390,100100827,https://exofop.ipac.caltech.edu/tess/target.php?id=100100827,"2,3",2458354.458,0.941449,2.15,10693.0,1.07,1.16,1.23,8.8287,4.93,PC,"WASP 18 b, Occ"
391,100608026,https://exofop.ipac.caltech.edu/tess/target.php?id=100608026,"5,6",2458442.492,8.259618,2.56,1514.0,0.15,0.26,0.67,10.8835,7.05,PC,null
392,100757807,https://exofop.ipac.caltech.edu/tess/target.php?id=100757807,"5,6",2458438.25,25.17652,4.48,12040.0,1.20,1.22,1.24,10.9339,4.80,PC,null
393,100921768,https://exofop.ipac.caltech.edu/tess/target.php?id=100921768,"3,4",2458386.391,4.90038,3.51,240.0,0.02,0.59,4.18,8.1605,9.05,pFP,"LCMOD, FSOP, Low SNR, NT"
394,100990000,https://exofop.ipac.caltech.edu/tess/target.php?id=100990000,"3,4",2458385.731,4.040051,3.23,166.0,0.02,0.21,1.14,7.757,9.45,PC,"extra,multi"
395,100990000,https://exofop.ipac.caltech.edu/tess/target.php?id=100990000,"3,4",2458386.192,9.571576,3.64,392.0,0.04,0.21,1.14,7.757,8.52,PC,"extra,multi"
396,101011575,https://exofop.ipac.caltech.edu/tess/target.php?id=101011575,8,2458517.691,6.397438,2.12,1792.0,0.18,0.25,0.67,8.5925,6.87,PC,null
397,101037590,https://exofop.ipac.caltech.edu/tess/target.php?id=101037590,18,2458798.742,8.70769,2.75,4920.0,0.49,1.15,1.59,9.62924,5.77,PC,null
398,101230735,https://exofop.ipac.caltech.edu/tess/target.php?id=101230735,13,2458653.966,2.068731,0.92,546.0,0.05,0.28,1.3,9.6652,8.16,PC,null
399,101395259,https://exofop.ipac.caltech.edu/tess/target.php?id=101395259,8,2458523.943,15.151486,2.98,6230.0,0.62,1.18,1.49,10.1913,5.51,PC,null
400,101497191,https://exofop.ipac.caltech.edu/tess/target.php?id=101497191,9,2458547.351,3.64376,3.38,3633.0,0.36,0.0,0.0,10.244,6.10,FP,CO
401,101721385,https://exofop.ipac.caltech.edu/tess/target.php?id=101721385,25,2458984.653,4.627866,2.28,5808.0,0.58,1.22,1.55,9.54417,5.59,PC,null
402,101929303,https://exofop.ipac.caltech.edu/tess/target.php?id=101929303,14,2458684.234,11.18644,3.23,4182.0,0.42,1.33,2.1,10.3075,5.95,FP,"SSys"
403,101948569,https://exofop.ipac.caltech.edu/tess/target.php?id=101948569,2,2458360.113,19.472408,3.48,1646.0,0.16,0.27,0.76,10.7011,6.96,PC,null
404,101955023,https://exofop.ipac.caltech.edu/tess/target.php?id=101955023,9,2458544.716,1.628694,0.8,2850.0,0.29,0.13,0.26,10.8372,6.36,PC,HAT-P-7 b
405,102030574,https://exofop.ipac.caltech.edu/tess/target.php?id=102030574,2,2458364.101,9.94962,4.23,20190.0,2.02,2.13,1.65,12.3294,4.24,PC,null
406,102192004,https://exofop.ipac.caltech.edu/tess/target.php?id=102192004,"10,11",2458575.158,4.23349,1.61,7020.0,0.70,1.18,1.46,11.3287,5.38,PC,WASP 174 b
407,102195674,https://exofop.ipac.caltech.edu/tess/target.php?id=102195674,9,2458547.461,4.378773,3.82,30426.0,3.04,1.84,1.16,11.3425,3.79,FP,SS
409,102672709,https://exofop.ipac.caltech.edu/tess/target.php?id=102672709,19,2458818.606,6.702137,3.9,618.0,0.06,0.33,1.46,9.86671,8.02,PC,null
410,102840239,https://exofop.ipac.caltech.edu/tess/target.php?id=102840239,9,2458548.581,11.18395,3.25,1250.0,0.13,0.24,0.76,9.36,7.26,PC,null
411,103448870,https://exofop.ipac.caltech.edu/tess/target.php?id=103448870,19,2458816.846,10.257449,1.75,1402.0,0.14,0.39,0.98,9.83739,7.13,PC,null
412,103633434,https://exofop.ipac.caltech.edu/tess/target.php?id=103633434,"14,20,21",2458683.616,3.444703,1.94,741.0,0.07,0.15,0.63,9.91924,7.83,PC,TOI-1235 b
413,104024556,https://exofop.ipac.caltech.edu/tess/target.php?id=104024556,10,2458569.94,2.021986,2.98,10011.0,1.00,1.74,1.79,10.3182,5.00,PC,WASP-167 b
414,104208182,https://exofop.ipac.caltech.edu/tess/target.php?id=104208182,"18,19",2458792.661,3.697386,1.42,2875.0,0.29,0.32,0.67,12.4851,6.35,PC,null
415,105840719,https://exofop.ipac.caltech.edu/tess/target.php?id=105840719,25,2458990.813,10.316187,3.84,2223.0,0.22,0.38,0.84,9.5373,6.63,PC,"FSCP,  FFI LCMOD"
416,106402532,https://exofop.ipac.caltech.edu/tess/target.php?id=106402532,9,2458545.773,4.886506,2.51,466.0,0.05,0.19,0.96,8.8411,8.33,PC,FSCP
417,106997505,https://exofop.ipac.caltech.edu/tess/target.php?id=106997505,7,2458493.396,2.74323,3.17,383.0,0.04,0.0,0.0,9.3003,8.54,PC," Low SNR, LCMOD"
418,107782586,https://exofop.ipac.caltech.edu/tess/target.php?id=107782586,7,2458492.253,1.96022,1.61,1420.0,0.14,0.0,0.0,8.4331,7.12,PC,"vShape, LCMOD"
419,108645766,https://exofop.ipac.caltech.edu/tess/target.php?id=108645766,7,2458492.914,2.974175,3.03,11707.0,1.17,0.34,0.3,13.2312,4.83,FP,CO
420,108835813,https://exofop.ipac.caltech.edu/tess/target.php?id=108835813,7,2458494.066,4.76516,2.89,648.0,0.06,0.0,0.0,10.0813,7.97,pFP,"FSCP, Low SNR, NT"
421,110428269,https://exofop.ipac.caltech.edu/tess/target.php?id=110428269,14,2458684.205,0.64971,2.08,620.0,0.06,0.56,2.59,8.90601,8.02,pFP,"P-short, Vshape, Low SNR, sync"
422,111991770,https://exofop.ipac.caltech.edu/tess/target.php?id=111991770,11,2458599.445,3.752062,3.68,9500.0,0.95,1.33,1.48,10.4445,5.06,PC,null
423,112026224,https://exofop.ipac.caltech.edu/tess/target.php?id=112026224,14,2458687.211,3.96765,0.94,1860.0,0.19,0.96,2.17,9.8744,6.83,pFP,"FFI bad, pSS, FSCP, extra features, check S40 and 41, pCO"
424,112099249,https://exofop.ipac.caltech.edu/tess/target.php?id=112099249,11,2458604.171,5.17958,4.52,7620.0,0.76,1.32,1.65,12.1577,5.30,PC,WASP-15 b
425,112395568,https://exofop.ipac.caltech.edu/tess/target.php?id=112395568,13,2458657.999,5.742625,2.86,1106.0,0.11,1.17,3.87,8.8849,7.39,PC,null
426,112604564,https://exofop.ipac.caltech.edu/tess/target.php?id=112604564,7,2458496.307,4.57778,3.57,10660.0,1.07,1.66,1.78,12.3213,4.93,PC,WASP-184 b
427,113553629,https://exofop.ipac.caltech.edu/tess/target.php?id=113553629,7,2458491.915,4.30438,3.04,672.0,0.07,1.23,4.82,10.1989,7.93,FP,"weak LCMOD, NT"
428,114018671,https://exofop.ipac.caltech.edu/tess/target.php?id=114018671,7,2458492.444,2.46992,2.15,200.0,0.02,0.12,0.94,8.2388,9.25,PC,null
429,114299824,https://exofop.ipac.caltech.edu/tess/target.php?id=114299824,7,2458493.595,4.20662,2.29,12200.0,1.22,1.07,1.07,12.9264,4.78,PC,HATS-55 b
430,114749636,https://exofop.ipac.caltech.edu/tess/target.php?id=114749636,2,2458357.67,4.59971,4.21,7620.0,0.76,1.1,1.34,11.7607,5.30,PC,WASP-147 b
432,115524421,https://exofop.ipac.caltech.edu/tess/target.php?id=115524421,24,2458961.124,8.80512,3.03,8660.0,0.87,0.84,0.97,11.5906,5.16,PC,null
433,115771549,https://exofop.ipac.caltech.edu/tess/target.php?id=115771549,16,2458740.047,4.718228,4.6,2797.0,0.28,0.54,2.74,8.3764,6.38,FP,"pSS, pOcc CP"
434,116156517,https://exofop.ipac.caltech.edu/tess/target.php?id=116156517,2,2458357.374,5.36732,4.57,6910.0,0.69,1.34,1.72,11.3151,5.40,PC,WASP-190 b
435,116242971,https://exofop.ipac.caltech.edu/tess/target.php?id=116242971,25,2458985.618,5.031835,5.66,5410.0,0.54,1.48,2.16,10.1213,5.67,PC,KELT-12 b
436,116264089,https://exofop.ipac.caltech.edu/tess/target.php?id=116264089,25,2458984.84,1.306157,1.4,25028.0,2.50,1.39,0.82,11.7213,4.00,PC,TrES-3 b
437,116483514,https://exofop.ipac.caltech.edu/tess/target.php?id=116483514,23,2458928.241,1.452049,1.49,395.0,0.04,0.12,0.69,9.1043,8.51,PC,null
438,116483734,https://exofop.ipac.caltech.edu/tess/target.php?id=116483734,16,2458739.29,4.731975,0.83,4236.0,0.42,0.61,0.66,11.0997,5.93,PC,Vshape
439,116608612,https://exofop.ipac.caltech.edu/tess/target.php?id=116608612,"18,19",2458817.819,3.45572,2.18,6250.0,0.63,1.41,1.78,9.17041,5.51,PC,"LCMOD"
440,117256577,https://exofop.ipac.caltech.edu/tess/target.php?id=117256577,14,2458684.877,1.68749,2.53,1840.0,0.18,0.0,0.0,9.7032,6.84,PC,null
441,117322779,https://exofop.ipac.caltech.edu/tess/target.php?id=117322779,18,2458791.073,0.68601,1.61,910.0,0.09,0.0,0.0,10.485,7.60,PC,null
442,117789567,https://exofop.ipac.caltech.edu/tess/target.php?id=117789567,14,2458684.489,2.32063,1.33,1780.0,0.18,0.0,0.0,7.9172,6.87,PC,"LCMOD,TL"
443,117979455,https://exofop.ipac.caltech.edu/tess/target.php?id=117979455,5,2458438.298,0.63322,0.58,830.0,0.08,0.44,1.35,8.96,7.70,pFP,"low snr, pCO, UC, Vshape, P-short"
444,117979694,https://exofop.ipac.caltech.edu/tess/target.php?id=117979694,5,2458438.721,0.99114,1.62,760.0,0.08,0.19,0.75,10.5094,7.80,pFP,"low snr, pCO, UC, Vshape, P-short"
445,117979850,https://exofop.ipac.caltech.edu/tess/target.php?id=117979850,5,2458438.296,0.63324,0.46,457.0,0.05,0.5,2.4,7.82829,8.35,pFP,NT
446,117979897,https://exofop.ipac.caltech.edu/tess/target.php?id=117979897,5,2458439.872,3.3106,3.59,9370.0,0.94,1.17,1.35,12.0682,5.07,PC,WASP-141 b
448,118084044,https://exofop.ipac.caltech.edu/tess/target.php?id=118084044,10,2458520.87,2.74372,1.18,1280.0,0.13,1.35,3.96,8.9578,7.23,pFP,"pSS, sync"
449,118301361,https://exofop.ipac.caltech.edu/tess/target.php?id=118301361,18,2458793.398,3.46608,4.4,1620.0,0.16,1.86,3.02,9.08054,6.98,PC,null
450,118327533,https://exofop.ipac.caltech.edu/tess/target.php?id=118327533,2,2458354.792,8.28154,2.32,14010.0,1.40,2.68,1.35,12.7291,4.63,PC,WE
451,118327550,https://exofop.ipac.caltech.edu/tess/target.php?id=118327550,2,2458357.365,7.395586,1.15,null,#REF!,0.3,1.0,10.3475,#REF!,PC,null
452,118586896,https://exofop.ipac.caltech.edu/tess/target.php?id=118586896,2,2458365.973,12.10588,3.39,33500.0,3.35,3.3,1.29,13.2642,3.69,PC,Vshape
453,118956453,https://exofop.ipac.caltech.edu/tess/target.php?id=118956453,8,2458519.888,2.34499,1.91,14670.0,1.47,1.14,1.04,11.9397,4.58,PC,WASP-170 b
454,119081096,https://exofop.ipac.caltech.edu/tess/target.php?id=119081096,8,2458518.11,0.83707,2.5,2746.0,0.27,0.27,0.52,12.4268,6.40,FP,CO
455,119292328,https://exofop.ipac.caltech.edu/tess/target.php?id=119292328,7,2458492.784,7.187118,2.86,300.0,0.03,0.15,0.9,8.9767,8.81,PC,null
456,119584412,https://exofop.ipac.caltech.edu/tess/target.php?id=119584412,22,2458903.544,21.284406,2.77,1547.0,0.15,0.19,0.55,9.85623,7.03,PC,null
457,119700084,https://exofop.ipac.caltech.edu/tess/target.php?id=119700084,16,2458741.09,6.116688,0.53,1632.0,0.16,0.33,0.89,10.1188,6.97,PC,FSCP
458,120247528,https://exofop.ipac.caltech.edu/tess/target.php?id=120247528,13,2458655.396,3.553814,2.06,9979.0,1.00,1.12,1.08,11.5803,5.00,PC,FSCP
459,120585579,https://exofop.ipac.caltech.edu/tess/target.php?id=120585579,2,2458357.778,6.340315,4.25,25411.0,2.54,1.83,1.27,12.5766,3.99,FP,"pSS, pOcc?"
460,120602501,https://exofop.ipac.caltech.edu/tess/target.php?id=120602501,16,2458745.788,7.43062,3.29,8069.0,0.81,2.41,1.73,8.48216,5.23,PC,"Vshape,WE"
461,120610833,https://exofop.ipac.caltech.edu/tess/target.php?id=120610833,2,2458354.773,3.126068,1.69,11367.0,1.14,1.01,0.92,11.5005,4.86,PC,WASP-45 b
462,120757718,https://exofop.ipac.caltech.edu/tess/target.php?id=120757718,14,2458686.384,3.030032,2.52,22261.0,2.23,1.14,0.86,11.0248,4.13,PC,TrES-1 b
463,120896927,https://exofop.ipac.caltech.edu/tess/target.php?id=120896927,4,2458411.464,4.755833,2.57,406.0,0.04,0.17,0.89,8.3157,8.48,PC,HD 15337 b
464,120896927,https://exofop.ipac.caltech.edu/tess/target.php?id=120896927,4,2458414.548,17.2148,2.05,609.0,0.06,0.17,0.89,8.3157,8.04,PC,HD 15337 c
465,120916706,https://exofop.ipac.caltech.edu/tess/target.php?id=120916706,3,2458386.172,0.556737,0.85,63679.0,6.37,0.47,0.21,15.6198,2.99,PC,"P-short, UC"
466,120960812,https://exofop.ipac.caltech.edu/tess/target.php?id=120960812,14,2458687.717,12.726357,2.41,1224.0,0.12,0.47,1.48,10.2768,7.28,PC,Kepler-25 c
467,121338379,https://exofop.ipac.caltech.edu/tess/target.php?id=121338379,7,2458491.892,0.275043,0.76,995.0,0.10,0.61,1.33,9.58094,7.51,pFP,"pSS,LCMOD,LOWSNR,FSCP"
468,121966220,https://exofop.ipac.caltech.edu/tess/target.php?id=121966220,19,2458820.092,6.716659,7.48,9802.0,0.98,2.1,2.35,10.8001,5.02,PC,null
469,122262940,https://exofop.ipac.caltech.edu/tess/target.php?id=122262940,8,2458519.946,2.00337,3.09,12787.0,1.28,2.46,2.22,10.2688,4.73,pFP,"pCO,LCMOD,LOWSNR,Vshape"
470,122485078,https://exofop.ipac.caltech.edu/tess/target.php?id=122485078,"18,19",2458822.099,9.1505,2.99,1370.0,0.14,0.99,3.02,10.0106,7.16,FP,CO
471,122612091,https://exofop.ipac.caltech.edu/tess/target.php?id=122612091,"3,4",2458383.398,2.216794,3.88,4300.0,0.43,1.23,1.98,10.4614,5.92,PC,WASP-72 b
472,122613513,https://exofop.ipac.caltech.edu/tess/target.php?id=122613513,"3,4",2458388.37,11.494122,2.42,1575.0,0.16,0.29,0.78,10.5012,7.01,PC,LCMOD
473,123482865,https://exofop.ipac.caltech.edu/tess/target.php?id=123482865,8,2458523.091,13.113683,2.71,2858.0,0.29,0.71,1.33,9.4727,6.36,PC,null
474,123702439,https://exofop.ipac.caltech.edu/tess/target.php?id=123702439,7,2458500.107,8.521168,2.77,1515.0,0.15,0.36,1.03,10.1374,7.05,PC,WE
475,123846039,https://exofop.ipac.caltech.edu/tess/target.php?id=123846039,6,2458476.532,10.04925,3.61,4380.0,0.44,0.62,1.01,9.3722,5.90,PC,null
476,123898871,https://exofop.ipac.caltech.edu/tess/target.php?id=123898871,6,2458470.349,4.90746,4.15,11112.0,1.11,1.71,1.65,9.84786,4.89,PC,null
477,123958679,https://exofop.ipac.caltech.edu/tess/target.php?id=123958679,6,2458469.073,5.59071,3.82,4210.0,0.42,1.49,2.59,11.4847,5.94,pFP,NT
478,124573851,https://exofop.ipac.caltech.edu/tess/target.php?id=124573851,9,2458546.137,3.948678,3.42,754.0,0.08,0.34,1.15,10.1755,7.81,PC,null
480,125405602,https://exofop.ipac.caltech.edu/tess/target.php?id=125405602,11,2458606.785,13.823303,1.37,2557.0,0.26,0.25,0.48,11.1825,6.48,PC,UC
481,125442121,https://exofop.ipac.caltech.edu/tess/target.php?id=125442121,16,2458739.332,3.01963,3.6,13178.0,1.32,1.67,1.59,11.029,4.70,PC,LCMOD
483,125739286,https://exofop.ipac.caltech.edu/tess/target.php?id=125739286,11,2458602.703,4.51162,4.56,10755.0,1.08,1.64,1.61,10.5288,4.92,PC,NGTS-2 b
484,125894957,https://exofop.ipac.caltech.edu/tess/target.php?id=125894957,7,2458493.15,2.67425,3.78,1920.0,0.19,15.94,36.51,10.5484,6.79,pFP,"pCO,LOWSNR,UC, sync"
485,126733133,https://exofop.ipac.caltech.edu/tess/target.php?id=126733133,8,2458517.451,1.468833,0.78,1259.0,0.13,0.41,1.27,10.027,7.25,PC,"Vshape,FSCP"
486,127315102,https://exofop.ipac.caltech.edu/tess/target.php?id=127315102,11,2458601.328,10.84549,3.62,3170.0,0.32,2.72,2.56,8.4672,6.25,pFP,"pSS"
487,127425841,https://exofop.ipac.caltech.edu/tess/target.php?id=127425841,17,2458765.872,1.51614,1.92,2061.0,0.21,0.91,2.04,9.83204,6.71,PC,"LCMOD, Vshape"
488,127476180,https://exofop.ipac.caltech.edu/tess/target.php?id=127476180,7,2458492.617,1.60374,2.1,850.0,0.09,0.39,1.48,10.2957,7.68,FP,CO
489,127530399,https://exofop.ipac.caltech.edu/tess/target.php?id=127530399,11,2458602.856,7.133521,3.14,19488.0,1.95,0.91,0.74,11.1116,4.28,PC,WASP-132 b
490,127793615,https://exofop.ipac.caltech.edu/tess/target.php?id=127793615,11,2458604.912,9.27898,6.51,9020.0,0.90,1.35,1.45,10.9805,5.11,PC,null
491,128449971,https://exofop.ipac.caltech.edu/tess/target.php?id=128449971,11,2458609.128,12.68807,0.16,3660.0,0.37,1.38,1.11,10.7347,6.09,PC,SSys data
493,128501004,https://exofop.ipac.caltech.edu/tess/target.php?id=128501004,16,2458739.001,0.78999,1.15,5750.0,0.58,0.18,1.1,9.76952,5.60,PC,potential triple star
494,128790976,https://exofop.ipac.caltech.edu/tess/target.php?id=128790976,13,2458657.431,3.51874,2.74,5770.0,0.58,1.89,1.49,7.2235,5.60,PC,LCMOD
495,129319156,https://exofop.ipac.caltech.edu/tess/target.php?id=129319156,12,2458643.103,4.73703,3.9,2410.0,0.24,2.29,2.48,10.3918,6.54,FP,CO
496,129539786,https://exofop.ipac.caltech.edu/tess/target.php?id=129539786,16,2458739.373,2.08839,2.14,698.0,0.07,0.45,1.73,9.24102,7.89,FP,"LCMOD, CO"
497,129637892,https://exofop.ipac.caltech.edu/tess/target.php?id=129637892,1,2458326.744,5.43636,5.97,8232.0,0.82,1.64,1.84,9.0284,5.21,PC,null
498,129979528,https://exofop.ipac.caltech.edu/tess/target.php?id=129979528,18,2458791.414,1.219868,2.86,13475.0,1.35,1.71,1.6,7.87611,4.68,FP,"WASP-33 b,Occ"
499,129991079,https://exofop.ipac.caltech.edu/tess/target.php?id=129991079,18,2458792.504,6.15952,3.83,1230.0,0.12,0.35,1.09,10.4375,7.28,FP,"NT, strong LCMOD"
500,130181866,https://exofop.ipac.caltech.edu/tess/target.php?id=130181866,20,2458845.373,7.108153,3.23,558.0,0.06,0.19,0.9,6.2683,8.13,PC,null
501,130181866,https://exofop.ipac.caltech.edu/tess/target.php?id=130181866,20,2458844.058,20.545913,4.03,839.0,0.08,0.19,0.9,6.2683,7.69,PC,LCMOD
502,130415266,https://exofop.ipac.caltech.edu/tess/target.php?id=130415266,"6,8",2458481.0,40.0,6.15,7000.0,0.70,0.0,0.0,7.3123,5.39,PC,single event
503,130924120,https://exofop.ipac.caltech.edu/tess/target.php?id=130924120,10,2458571.869,17.465513,3.94,1064.0,0.11,0.3,1.03,9.0498,7.43,PC,null
504,131081852,https://exofop.ipac.caltech.edu/tess/target.php?id=131081852,10,2458575.746,13.273822,6.75,21531.0,2.15,1.73,1.26,9.957501,4.17,PC,pTD
505,131419878,https://exofop.ipac.caltech.edu/tess/target.php?id=131419878,8,2458494.089,3.16043,1.92,203.0,0.02,0.21,1.52,8.8154,9.23,pFP,NT
506,131743355,https://exofop.ipac.caltech.edu/tess/target.php?id=131743355,"7,8",2458493.977,6.56028,1.1,3200.0,0.32,0.97,1.72,9.3761,6.24,PC,LCMOD
508,133334108,https://exofop.ipac.caltech.edu/tess/target.php?id=133334108,8,2458519.657,2.854317,6.01,353.0,0.04,0.16,0.91,8.9454,8.63,pFP,"Vshape, LCMOD, pCO"
509,133654092,https://exofop.ipac.caltech.edu/tess/target.php?id=133654092,7,2458493.127,1.97353,2.17,867.0,0.09,0.0,0.0,10.4527,7.65,PC,UC
510,134200185,https://exofop.ipac.caltech.edu/tess/target.php?id=134200185,7,2458491.962,0.548213,1.08,231.0,0.02,0.14,0.78,9.4022,9.09,PC,"LOWSNR, FSCP, P-short"
512,134404603,https://exofop.ipac.caltech.edu/tess/target.php?id=134404603,"7,8",2458496.718,4.97019,1.63,14440.0,1.44,2.8,1.19,9.836,4.60,PC,"LCMOD, FSCP"
513,134537478,https://exofop.ipac.caltech.edu/tess/target.php?id=134537478,7,2458493.272,1.710026,2.2,11615.0,1.16,1.65,1.52,10.3887,4.84,PC,null
514,135083444,https://exofop.ipac.caltech.edu/tess/target.php?id=135083444,22,2458899.61,2.791791,1.47,1019.0,0.10,0.54,1.16,10.0721,7.48,PC,"Vshape, UC"
515,136274063,https://exofop.ipac.caltech.edu/tess/target.php?id=136274063,12,2458640.614,0.59706,0.68,1030.0,0.10,0.81,2.28,9.9806,7.47,pFP,"Vshape, UC, FSCP, LCMOD, P-short"
516,136848581,https://exofop.ipac.caltech.edu/tess/target.php?id=136848581,"15,16",2458713.141,2.63999,2.82,830.0,0.08,0.7,2.72,9.90482,7.70,FP,"CO, Vshape"
517,136971594,https://exofop.ipac.caltech.edu/tess/target.php?id=136971594,"15,16",2458711.814,1.25562,2.3,290.0,0.03,0.26,1.72,9.1384,8.84,FP,"CO,Vshape, pSS"
518,137284119,https://exofop.ipac.caltech.edu/tess/target.php?id=137284119,"15,16",2458711.977,2.57282,3.45,1060.0,0.11,2.33,3.16,9.14819,7.44,FP,"CO"
519,137500798,https://exofop.ipac.caltech.edu/tess/target.php?id=137500798,20,2458822.868,13.20692,4.96,790.0,0.08,0.43,1.67,10.3042,7.76,PC,null
520,137881699,https://exofop.ipac.caltech.edu/tess/target.php?id=137881699,21,2458872.644,2.972133,4.74,8472.0,0.85,1.62,1.95,12.5119,5.18,PC,HAT-P-66 b
521,137906197,https://exofop.ipac.caltech.edu/tess/target.php?id=137906197,21,2458878.578,7.33855,4.08,860.0,0.09,0.27,1.1,9.91008,7.66,PC,null
522,138017750,https://exofop.ipac.caltech.edu/tess/target.php?id=138017750,18,2458792.46,2.472722,2.43,2946.0,0.29,1.22,2.13,7.42812,6.33,pFP,"LCMOD, pSS"
523,138168780,https://exofop.ipac.caltech.edu/tess/target.php?id=138168780,"19,20",2458817.585,3.76501,2.84,14570.0,1.46,1.57,1.42,9.88278,4.59,PC,"Vshape,XO-6 b	"
524,138294130,https://exofop.ipac.caltech.edu/tess/target.php?id=138294130,24,2458955.917,3.056526,4.24,8416.0,0.84,1.32,1.6,10.6506,5.19,PC,"Vshape,HAT-P-4 b	"
526,138588540,https://exofop.ipac.caltech.edu/tess/target.php?id=138588540,"14,15",2458703.403,29.889399,3.7,761.0,0.08,0.18,0.74,8.0621,7.80,PC,LCMOD
527,138727432,https://exofop.ipac.caltech.edu/tess/target.php?id=138727432,3,2458384.725,6.86512,3.67,5090.0,0.51,0.89,1.38,10.7598,5.73,PC,null
528,138762614,https://exofop.ipac.caltech.edu/tess/target.php?id=138762614,22,2458904.155,16.796111,3.5,1816.0,0.18,0.22,0.58,11.1341,6.85,PC,null
529,138819293,https://exofop.ipac.caltech.edu/tess/target.php?id=138819293,22,2458899.672,2.643973,0.95,6481.0,0.65,0.34,0.43,8.40346,5.47,PC,GJ 436 b
530,138968089,https://exofop.ipac.caltech.edu/tess/target.php?id=138968089,15,2458711.558,0.641256,1.12,1030.0,0.10,0.43,1.47,11.6459,7.47,PC,"P-short, FSCP, UC, LOWSNR, SPR"
531,139285736,https://exofop.ipac.caltech.edu/tess/target.php?id=139285736,2,2458326.051,1.55028,1.57,23530.0,2.35,1.31,0.87,11.9969,4.07,pFP,"FSCP, pCO, Vshape, sync"
532,139285832,https://exofop.ipac.caltech.edu/tess/target.php?id=139285832,"1,2",2458325.81,0.77707,1.41,1400.0,0.14,0.34,0.96,11.5273,7.13,pFP,"FSCP, UC, Vshape, P-short, pSS"
533,139357541,https://exofop.ipac.caltech.edu/tess/target.php?id=139357541,2,2458355.807,4.47894,1.31,6430.0,0.64,1.32,1.2,12.7703,5.48,pFP,"FSCP,UC, sync"
534,139375960,https://exofop.ipac.caltech.edu/tess/target.php?id=139375960,18,2458793.277,5.33155,6.19,4220.0,0.42,1.3,2.22,10.1035,5.94,PC,"Vshape,TOI-1601 b	"
535,139528693,https://exofop.ipac.caltech.edu/tess/target.php?id=139528693,5,2458440.377,2.17542,4.64,8070.0,0.81,1.68,2.06,11.8282,5.23,PC,"Vshape,WASP-78 b	"
536,139733308,https://exofop.ipac.caltech.edu/tess/target.php?id=139733308,5,2458441.133,4.76407,3.08,13350.0,1.34,0.92,0.88,11.9012,4.69,PC,"pVshape, pTD,HATS-5 b	"
537,139771134,https://exofop.ipac.caltech.edu/tess/target.php?id=139771134,1,2458326.071,0.913781,1.21,6240.0,0.62,0.0,0.77,12.5093,5.51,PC,null
538,139853601,https://exofop.ipac.caltech.edu/tess/target.php?id=139853601,7,2458492.258,0.68088,1.46,1580.0,0.16,0.0,0.0,8.45086,7.00,pFP,"sync, Vshape, P-short, pCO"
539,140068425,https://exofop.ipac.caltech.edu/tess/target.php?id=140068425,1,2458327.399,2.28139,0.86,1077.0,0.11,0.45,1.31,9.7828,7.42,pFP,"sync, Vshape, P-short"
540,140691463,https://exofop.ipac.caltech.edu/tess/target.php?id=140691463,"1,2,3,4,5,6,7,8,9,11,12,13",2458326.546,2.08461,1.84,12750.0,1.28,1.15,1.11,12.0166,4.74,PC,TOI-157 b
541,140706664,https://exofop.ipac.caltech.edu/tess/target.php?id=140706664,8,2458521.291,3.28892,3.79,10519.0,1.05,0.0,0.0,10.7173,4.95,FP,NS
542,140760434,https://exofop.ipac.caltech.edu/tess/target.php?id=140760434,"11,12,13",2458602.524,31.814283,11.29,11771.0,1.18,1.96,1.99,10.779,4.82,FP,"SS, pTD, UC"
543,140830390,https://exofop.ipac.caltech.edu/tess/target.php?id=140830390,13,2458659.684,12.836719,9.71,10273.0,1.03,1.03,1.13,11.7106,4.97,FP,SS
544,141227133,https://exofop.ipac.caltech.edu/tess/target.php?id=141227133,8,2458518.7,2.42232,2.87,5697.0,0.57,0.0,0.0,10.251,5.61,FP,"CO,LCMOD,Vshape"
545,141363913,https://exofop.ipac.caltech.edu/tess/target.php?id=141363913,"8,9",2458521.391,3.47623,1.88,1440.0,0.14,1.09,3.1,9.9223,7.10,PC,null
546,141482386,https://exofop.ipac.caltech.edu/tess/target.php?id=141482386,"1,2,4,5,6,7,8,9,10,11,12",2458339.723,18.01633,2.48,610.0,0.06,1.91,7.61,10.0814,8.04,FP,CO
547,141527579,https://exofop.ipac.caltech.edu/tess/target.php?id=141527579,"1,2,3,4,5",2458328.944,15.086964,2.18,2005.0,0.20,0.17,0.43,12.1293,6.74,PC,null
548,141527965,https://exofop.ipac.caltech.edu/tess/target.php?id=141527965,"1,2,3,4,5,7,8,9,10,11,12,13",2458325.42,4.554481,7.9,253.0,0.03,0.11,0.7,11.546,8.99,PC,null
549,141608198,https://exofop.ipac.caltech.edu/tess/target.php?id=141608198,"1,2,3,4,5",2458329.823,9.010124,1.92,4028.0,0.40,0.59,1.0,12.5395,5.99,PC,null
550,141663460,https://exofop.ipac.caltech.edu/tess/target.php?id=141663460,11,2458601.344,1.76442,2.75,8800.0,0.88,2.05,2.26,8.522,5.14,FP,"FSCP, sync, SS, same light curve of TIC 141663464"
551,141663464,https://exofop.ipac.caltech.edu/tess/target.php?id=141663464,11,2458601.344,1.76447,2.75,2640.0,0.26,2.49,5.08,7.185,6.45,FP,"FSCP, sync, SS, same light curve of TIC 141663460"
552,141768070,https://exofop.ipac.caltech.edu/tess/target.php?id=141768070,11,2458597.482,2.786214,2.03,12624.0,1.26,1.14,0.98,12.6264,4.75,PC,null
553,141776043,https://exofop.ipac.caltech.edu/tess/target.php?id=141776043,7,2458493.358,4.06269,4.3,4210.0,0.42,0.0,0.0,10.618,5.94,FP,"CO,pSS"
554,142090065,https://exofop.ipac.caltech.edu/tess/target.php?id=142090065,20,2458816.937,2.827591,1.16,1067.0,0.11,0.5,1.51,9.01249,7.43,PC,"LCMOD, pVshape"
555,142276270,https://exofop.ipac.caltech.edu/tess/target.php?id=142276270,14,2458688.717,6.256742,3.47,915.0,0.09,0.41,0.98,8.9361,7.60,PC,multi
556,142276270,https://exofop.ipac.caltech.edu/tess/target.php?id=142276270,"14,15",2458686.067,12.518414,4.12,2127.0,0.21,0.41,0.98,8.9361,6.68,PC,multi
557,142276270,https://exofop.ipac.caltech.edu/tess/target.php?id=142276270,"14,15,21,22",2458697.756,18.804756,4.59,629.0,0.06,0.41,0.98,8.9361,8.00,PC,multi
558,142276270,https://exofop.ipac.caltech.edu/tess/target.php?id=142276270,"14,15",2458699.385,26.321863,5.21,1596.0,0.16,0.41,0.98,8.9361,6.99,PC,multi
561,142387023,https://exofop.ipac.caltech.edu/tess/target.php?id=142387023,22,2458719.89,22.80811,4.0,800.0,0.08,0.21,0.82,8.9754,7.74,PC,checked extra > not real
562,142394656,https://exofop.ipac.caltech.edu/tess/target.php?id=142394656,15,2458711.747,8.157668,3.96,9649.0,0.96,0.8,0.9,10.1495,5.04,PC,LCMOD
563,142748283,https://exofop.ipac.caltech.edu/tess/target.php?id=142748283,"14,20,21",2458684.833,3.119035,1.27,3201.0,0.32,0.13,0.25,13.4764,6.24,PC,"LOWSNR,SPR"
564,142748283,https://exofop.ipac.caltech.edu/tess/target.php?id=142748283,"14,20,21",2458687.54,6.387611,1.25,6606.0,0.66,0.13,0.25,13.4764,5.45,PC,"LCMOD, LOWSNR, UC"
566,143143769,https://exofop.ipac.caltech.edu/tess/target.php?id=143143769,6,2458469.249,1.33656,0.74,1760.0,0.18,0.38,0.86,12.3686,6.89,PC,"LOWSNR,UC,WE"
567,143257766,https://exofop.ipac.caltech.edu/tess/target.php?id=143257766,13,2458656.449,1.66255,3.29,6140.0,0.61,1.18,1.64,10.4063,5.53,PC,"LCMOD,LOWSNR"
568,143271144,https://exofop.ipac.caltech.edu/tess/target.php?id=143271144,6,2458469.177,1.352966,1.82,14841.0,1.48,1.38,1.0,14.7117,4.57,pFP,"FSCP,Vshape,LOWSNOR,LCMOD,FFI BAD"
569,143350972,https://exofop.ipac.caltech.edu/tess/target.php?id=143350972,5,2458439.135,1.0817,1.59,342.0,0.03,0.19,1.02,7.6818,8.67,pFP,"pSS,pCO,LCMOD,LOWSNR,FSCP"
570,143526444,https://exofop.ipac.caltech.edu/tess/target.php?id=143526444,"7,8",2458505.031,15.302253,7.03,622.0,0.06,0.95,3.48,9.3309,8.02,PC,"extra in sec7, MD"
571,143994283,https://exofop.ipac.caltech.edu/tess/target.php?id=143994283,8,2458492.904,1.90879,1.91,618.0,0.06,0.3,1.22,10.5551,8.02,pFP,NT
572,144065872,https://exofop.ipac.caltech.edu/tess/target.php?id=144065872,1,2458326.506,2.184659,2.87,11837.0,1.18,1.12,1.13,9.4995,4.82,PC,"pVshape,pTD,WASP-95 b	"
573,144276942,https://exofop.ipac.caltech.edu/tess/target.php?id=144276942,2,2458354.58,1.53533,0.5,2645.0,0.26,0.34,0.68,11.9699,6.44,PC,"UC, Vshape"
574,144301052,https://exofop.ipac.caltech.edu/tess/target.php?id=144301052,2,2458356.928,3.74317,2.78,1730.0,0.17,0.65,1.7,12.0684,6.90,PC,FSCP
575,144301273,https://exofop.ipac.caltech.edu/tess/target.php?id=144301273,2,2458355.443,2.75161,1.7,10550.0,1.06,1.01,1.07,12.4502,4.94,PC,null
576,144336525,https://exofop.ipac.caltech.edu/tess/target.php?id=144336525,2,2458354.26,0.24733,0.5,6445.0,0.64,0.99,1.25,11.7549,5.48,pFP,"Vshape,pCO,P-short, sync"
577,144401492,https://exofop.ipac.caltech.edu/tess/target.php?id=144401492,22,2458904.623,6.294392,2.23,2053.0,0.21,0.36,0.69,11.1476,6.72,PC,"multi,resonant"
578,144401492,https://exofop.ipac.caltech.edu/tess/target.php?id=144401492,22,2458911.674,12.891153,2.23,3496.0,0.35,0.36,0.69,11.1476,6.14,PC,"multi,resonant"
579,144441148,https://exofop.ipac.caltech.edu/tess/target.php?id=144441148,23,2458931.251,5.818224,1.19,1070.0,0.11,0.7,1.99,8.70842,7.43,PC,null
580,144700903,https://exofop.ipac.caltech.edu/tess/target.php?id=144700903,6,2458470.576,2.326811,1.67,8583.0,0.86,0.5,0.61,12.6785,5.17,PC,null
581,144956678,https://exofop.ipac.caltech.edu/tess/target.php?id=144956678,"7,8",2458492.986,1.51472,2.44,745.0,0.06,0.61,2.93,9.9071,8.09,pFP,"FSCP,LCMOD,pCO"
583,145750719,https://exofop.ipac.caltech.edu/tess/target.php?id=145750719,2,2458357.56,3.56133,3.76,5940.0,0.59,1.01,1.47,12.0213,5.57,PC,missing transit
586,146172354,https://exofop.ipac.caltech.edu/tess/target.php?id=146172354,9,2458548.034,3.78031,3.19,2850.0,0.29,0.58,1.18,10.2855,6.36,PC,null
587,146208651,https://exofop.ipac.caltech.edu/tess/target.php?id=146208651,8,2458519.223,6.5224,2.63,845.0,0.08,0.76,2.65,9.796,7.68,FP,CO
590,146434840,https://exofop.ipac.caltech.edu/tess/target.php?id=146434840,5,2458445.266,17.954729,3.14,5962.0,0.60,1.34,1.77,9.49344,5.56,FP,CO
591,146438872,https://exofop.ipac.caltech.edu/tess/target.php?id=146438872,5,2458442.135,12.7009,3.21,2483.0,0.25,0.94,1.92,10.5068,6.51,PC,UC
592,146463781,https://exofop.ipac.caltech.edu/tess/target.php?id=146463781,8,2458517.477,0.417921,1.84,41645.0,4.16,0.5,0.28,14.7034,3.45,FP,"LCMOD,CO"
593,146467675,https://exofop.ipac.caltech.edu/tess/target.php?id=146467675,5,2458438.259,1.63715,1.62,830.0,0.08,0.44,1.72,9.70467,7.70,FP,CO
594,146520535,https://exofop.ipac.caltech.edu/tess/target.php?id=146520535,5,2458441.572,4.32765,3.18,1480.0,0.15,0.31,0.91,11.0462,7.07,FP,"NT,LCMOD"
595,146589986,https://exofop.ipac.caltech.edu/tess/target.php?id=146589986,"9,10",2458547.455,5.66314,3.75,3650.0,0.37,1.28,2.34,9.7611,6.09,PC,null
596,146846569,https://exofop.ipac.caltech.edu/tess/target.php?id=146846569,"9,10",2458545.448,4.753609,1.09,335793.0,33.58,1.13,0.17,15.173,1.18,PC,"Vshape,FSCP"
597,147203645,https://exofop.ipac.caltech.edu/tess/target.php?id=147203645,1,2458326.384,5.06187,1.25,12335.0,1.23,1.14,1.05,10.7258,4.77,PC,null
599,147576037,https://exofop.ipac.caltech.edu/tess/target.php?id=147576037,14,2458688.691,13.03351,3.03,2236.0,0.22,1.77,3.81,9.6043,6.63,PC,"LCMOD,UC"
600,147660201,https://exofop.ipac.caltech.edu/tess/target.php?id=147660201,9,2458543.348,0.579398,1.64,1324.0,0.13,0.51,0.95,11.1557,7.20,pFP,"Vshape,P-short,UC,pCO"
602,147950620,https://exofop.ipac.caltech.edu/tess/target.php?id=147950620,"14,20",2458684.924,2.310602,1.58,6436.0,0.64,0.79,0.99,10.4782,5.48,PC,null
603,147951030,https://exofop.ipac.caltech.edu/tess/target.php?id=147951030,"14,20,21",2458691.783,8.811959,2.01,643.0,0.06,0.2,0.88,10.4547,7.98,PC,"SPR,LOWSNR"
604,147977348,https://exofop.ipac.caltech.edu/tess/target.php?id=147977348,"6,7",2458469.747,5.00353,3.53,7050.0,0.71,1.75,2.09,10.0367,5.38,PC,null
605,148228019,https://exofop.ipac.caltech.edu/tess/target.php?id=148228019,6,2458470.739,18.089163,2.52,5554.0,0.56,1.98,1.84,8.2488,5.64,PC,Vshape
606,148479278,https://exofop.ipac.caltech.edu/tess/target.php?id=148479278,7,2458491.707,0.522797,2.01,139.0,0.01,0.16,1.46,9.3777,9.64,pFP,"pSS, sync,P-short"
607,148659924,https://exofop.ipac.caltech.edu/tess/target.php?id=148659924,7,2458497.22,7.3846,4.8,2457.0,0.25,0.0,0.0,10.3437,6.52,FP,CO
608,148679712,https://exofop.ipac.caltech.edu/tess/target.php?id=148679712,22,2458901.509,4.926312,3.15,734.0,0.07,0.27,1.06,10.1345,7.84,PC,"UC,FSCP"
609,148782377,https://exofop.ipac.caltech.edu/tess/target.php?id=148782377,23,2458933.178,14.419358,5.16,1090.0,0.11,0.43,1.41,8.39816,7.41,PC,null
610,148914726,https://exofop.ipac.caltech.edu/tess/target.php?id=148914726,"14,15",2458683.415,1.26143,1.14,2850.0,0.28,0.44,0.78,10.1313,6.36,PC,null
611,149010208,https://exofop.ipac.caltech.edu/tess/target.php?id=149010208,2,2458356.619,3.437004,4.27,15173.0,1.52,1.47,1.25,11.681,4.55,PC,weird positive stuff
613,149302744,https://exofop.ipac.caltech.edu/tess/target.php?id=149302744,"1,2,3,4,5,6",2458332.573,14.800921,3.57,376.0,0.04,0.24,1.34,9.8106,8.56,PC,null
614,149302744,https://exofop.ipac.caltech.edu/tess/target.php?id=149302744,"1,2,3,4,5,6",2458358.896,33.621113,5.12,330.0,0.03,0.24,1.34,9.8106,8.70,PC,null
616,149601557,https://exofop.ipac.caltech.edu/tess/target.php?id=149601557,"1,2,3,4,5,6,7,8,9,10,11,12,13",2458338.072,29.01628,6.02,1370.0,0.14,0.78,2.01,10.0163,7.16,PC,"UC, single events"
617,149603524,https://exofop.ipac.caltech.edu/tess/target.php?id=149603524,"1,2,3,4,6",2458326.079,4.411943,3.78,13980.0,1.40,1.37,1.28,9.7109,4.64,PC,WASP-62 b
618,149788158,https://exofop.ipac.caltech.edu/tess/target.php?id=149788158,8,2458517.945,4.72609,1.71,1880.0,0.19,0.2,0.5,11.0002,6.81,PC,UC
619,149833117,https://exofop.ipac.caltech.edu/tess/target.php?id=149833117,20,2458843.547,4.052173,2.62,8565.0,0.86,1.24,1.36,9.52339,5.17,PC,LCMOD
620,149990841,https://exofop.ipac.caltech.edu/tess/target.php?id=149990841,"1,2,4,5,7,8,9,10,11,12",2458328.036,4.45319,1.91,6210.0,0.62,0.0,0.0,11.57,5.52,PC,FSCP
621,150030205,https://exofop.ipac.caltech.edu/tess/target.php?id=150030205,"1,2,3,4,5",2458327.82,4.511594,1.87,269.0,0.03,0.12,0.81,9.1059,8.93,PC,"FSCP, LCMOD, LowSNR"
622,150030205,https://exofop.ipac.caltech.edu/tess/target.php?id=150030205,"1,2,3,4,5,7,8,9,10,11,12,13",2458344.381,39.361081,4.52,600.0,0.06,0.12,0.81,9.1059,8.05,PC,"FSCP, LCMOD, LowSNR"
623,150098860,https://exofop.ipac.caltech.edu/tess/target.php?id=150098860,"1,2,4,5,6,7,8,9,10,11,12",2458335.903,10.695237,2.32,906.0,0.09,0.29,0.91,9.6878,7.61,PC,"FSOP, LCMOD"
624,150151262,https://exofop.ipac.caltech.edu/tess/target.php?id=150151262,"3,4,6,7,9",2458385.542,9.531637,2.12,922.0,0.09,0.28,0.84,9.9059,7.59,PC,null
625,150151262,https://exofop.ipac.caltech.edu/tess/target.php?id=150151262,"3,4,6,7,9",2458429.402,51.705353,4.83,1840.0,0.18,0.28,0.84,9.9059,6.84,PC,WE?
626,150151262,https://exofop.ipac.caltech.edu/tess/target.php?id=150151262,"3,4,6,7,9",2458417.121,53.746482,5.59,1558.0,0.16,0.28,0.84,9.9059,7.02,PC,WE?
627,150167117,https://exofop.ipac.caltech.edu/tess/target.php?id=150167117,"1,2,3,4,5,6,7,8,9,11,12,13",2458344.876,20.02717,2.53,15710.0,1.57,2.61,1.14,11.1835,4.51,PC,null
628,150247134,https://exofop.ipac.caltech.edu/tess/target.php?id=150247134,"1,2,3,4,5,6,8,9,10,11,12,13",2458334.323,12.86339,4.45,1070.0,0.11,1.06,3.56,11.4845,7.43,FP,"NT, SSys, MD"
629,150271680,https://exofop.ipac.caltech.edu/tess/target.php?id=150271680,9,2458543.967,2.593694,3.05,527.0,0.05,0.27,1.29,9.5215,8.20,PC,"Vshape, FSCP"
630,150428135,https://exofop.ipac.caltech.edu/tess/target.php?id=150428135,"1,3,4,5,6,7,8,9",2458331.359,9.976745,1.97,598.0,0.06,0.49,1.0,10.9102,8.06,PC,TOI-700 b
631,150428135,https://exofop.ipac.caltech.edu/tess/target.php?id=150428135,"1,3,4,5,6",2458340.088,16.051165,1.25,2704.0,0.27,0.49,1.0,10.9102,6.42,PC,TOI-700 c
632,150428135,https://exofop.ipac.caltech.edu/tess/target.php?id=150428135,"1,3,4,5,6",2458330.474,37.424812,3.28,721.0,0.07,0.49,1.0,10.9102,7.85,PC,TOI-700 d
633,150428703,https://exofop.ipac.caltech.edu/tess/target.php?id=150428703,"4,5,6,7,9,10,11,12,13",2458414.086,13.896181,3.54,841.0,0.08,0.2,0.74,11.7582,7.69,PC,"NT,strong LCMOD"
634,150430484,https://exofop.ipac.caltech.edu/tess/target.php?id=150430484,"1,2,3,4,5,6,7,8,9,10,11,12,13",2458327.575,5.15431,0.66,2220.0,0.22,0.4,0.76,11.9587,6.63,PC,LOWSNR
635,151681127,https://exofop.ipac.caltech.edu/tess/target.php?id=151681127,9,2458552.918,10.197751,4.91,15406.0,1.54,2.14,1.8,9.1379,4.53,PC,pSS
636,151825527,https://exofop.ipac.caltech.edu/tess/target.php?id=151825527,9,2458546.48,3.633618,1.79,9034.0,0.90,0.45,0.53,11.6739,5.11,PC,"FSCP, pTD"
637,151959065,https://exofop.ipac.caltech.edu/tess/target.php?id=151959065,9,2458551.637,10.541282,6.24,18664.0,1.87,1.59,1.28,11.955,4.32,PC,"FSCP, pTD"
638,152147232,https://exofop.ipac.caltech.edu/tess/target.php?id=152147232,10,2458572.722,4.213316,3.12,7231.0,0.72,1.2,1.55,11.6713,5.35,PC,"FSCP, pVshape"
639,152476657,https://exofop.ipac.caltech.edu/tess/target.php?id=152476657,"4,5",2458411.729,3.611175,3.52,5594.0,0.56,1.33,1.87,10.5831,5.63,PC,"pTD, pVshape"
640,153027658,https://exofop.ipac.caltech.edu/tess/target.php?id=153027658,4,2458384.925,2.33751,2.28,850.0,0.09,0.37,1.54,10.2413,7.68,FP,NS
641,153065527,https://exofop.ipac.caltech.edu/tess/target.php?id=153065527,"3,4",2458388.568,13.173838,2.04,2117.0,0.21,0.13,0.31,11.2828,6.69,PC,null
642,153077621,https://exofop.ipac.caltech.edu/tess/target.php?id=153077621,"3,4",2458396.138,18.082556,2.28,8630.0,0.86,0.3,0.3,9.441,5.16,PC,null
643,153651591,https://exofop.ipac.caltech.edu/tess/target.php?id=153651591,"7,8",2458492.558,2.14542,1.81,1180.0,0.12,0.9,2.8,10.5259,7.32,PC,"FSCP,UC,Vshape,LOWSNR"
645,153951307,https://exofop.ipac.caltech.edu/tess/target.php?id=153951307,"14,15",2458684.103,0.764601,1.02,413.0,0.04,0.2,0.62,11.2582,8.46,PC,SPR
646,153951307,https://exofop.ipac.caltech.edu/tess/target.php?id=153951307,"14,15",2458684.295,3.293706,1.66,1275.0,0.13,0.2,0.62,11.2582,7.24,PC,null
647,153976959,https://exofop.ipac.caltech.edu/tess/target.php?id=153976959,"14,15",2458683.419,0.685999,0.93,200.0,0.02,0.1,0.82,9.9802,9.25,PC,"LOWSNR, LCMOD,UC"
648,154089169,https://exofop.ipac.caltech.edu/tess/target.php?id=154089169,"14,15",2458690.058,8.9596,2.71,1042.0,0.10,0.22,0.76,10.2549,7.45,PC,null
649,154383539,https://exofop.ipac.caltech.edu/tess/target.php?id=154383539,"15,16",2458711.902,0.867492,1.22,479.0,0.05,0.15,0.75,11.0906,8.30,PC,null
650,154459165,https://exofop.ipac.caltech.edu/tess/target.php?id=154459165,"7,8",2458491.888,3.14905,3.41,990.0,0.10,0.27,0.79,10.4259,7.51,PC,"eleanor NT, QLP"
651,154618248,https://exofop.ipac.caltech.edu/tess/target.php?id=154618248,2,2458361.547,8.773772,1.04,1008.0,0.10,0.55,1.75,8.441,7.49,PC,null
652,154716798,https://exofop.ipac.caltech.edu/tess/target.php?id=154716798,14,2458694.037,12.640098,3.37,3497.0,0.35,0.42,0.79,10.7192,6.14,PC,LCMOD
653,154840461,https://exofop.ipac.caltech.edu/tess/target.php?id=154840461,14,2458685.579,6.03614,0.98,1634.0,0.16,0.74,1.69,8.40534,6.97,pFP,"pSS, Vshape, sync"
654,154867950,https://exofop.ipac.caltech.edu/tess/target.php?id=154867950,"18,19",2458683.897,0.66647,1.21,210.0,0.02,0.3,1.99,8.68013,9.19,pFP,"LOWSNR,P-short,Vshape,pCO, sync"
655,154872375,https://exofop.ipac.caltech.edu/tess/target.php?id=154872375,14,2458684.152,8.02802,4.48,5817.0,0.58,0.8,1.15,9.02855,5.59,PC,LCMOD
656,154927364,https://exofop.ipac.caltech.edu/tess/target.php?id=154927364,19,2458688.992,6.97378,2.78,9642.0,0.96,1.85,1.92,10.249,5.04,PC,LCMOD
657,155005217,https://exofop.ipac.caltech.edu/tess/target.php?id=155005217,16,2458741.686,7.60475,5.68,4260.0,0.43,1.1,1.8,10.4216,5.93,PC,UC
658,155044736,https://exofop.ipac.caltech.edu/tess/target.php?id=155044736,"7,8",2458493.081,1.37259,1.79,730.0,0.07,1.62,6.8,10.7069,7.84,FP,"Vshape,CO,LOWSNR"
659,155114483,https://exofop.ipac.caltech.edu/tess/target.php?id=155114483,"16,17",2458740.102,5.26491,2.54,3440.0,0.34,1.0,1.7,9.25068,6.16,pFP,"pCO, Vshape"
660,155986102,https://exofop.ipac.caltech.edu/tess/target.php?id=155986102,2,2458360.617,6.87168,3.16,39248.0,3.92,2.58,1.33,12.0235,3.52,FP,SS
661,155995204,https://exofop.ipac.caltech.edu/tess/target.php?id=155995204,2,2458357.584,9.30734,4.68,42774.0,4.28,2.74,1.35,13.5281,3.42,PC,LCMOD
665,156115721,https://exofop.ipac.caltech.edu/tess/target.php?id=156115721,"7,8",2458493.677,2.50443,3.19,1250.0,0.13,0.54,1.53,9.2386,7.26,FP,"CO,LCMOD,Vshape"
666,156199502,https://exofop.ipac.caltech.edu/tess/target.php?id=156199502,"14,19,21",2458690.164,15.915028,1.24,683.0,0.07,0.2,0.82,9.8565,7.91,PC,SPR
667,156724719,https://exofop.ipac.caltech.edu/tess/target.php?id=156724719,"18,19",2458818.128,10.95475,3.78,4140.0,0.41,0.0,0.0,9.353,5.96,PC,LCMOD
668,156987351,https://exofop.ipac.caltech.edu/tess/target.php?id=156987351,6,2458469.874,3.062959,3.93,6560.0,0.66,1.51,1.95,8.8742,5.46,PC,spots
669,156991337,https://exofop.ipac.caltech.edu/tess/target.php?id=156991337,"6,7",2458474.387,6.90741,1.89,850.0,0.09,0.28,1.08,10.234,7.68,PC,"LOWSNR"
670,157225097,https://exofop.ipac.caltech.edu/tess/target.php?id=157225097,23,2458931.882,2.52618,1.95,15850.0,1.59,1.0,0.87,13.0383,4.50,PC,null
672,157568289,https://exofop.ipac.caltech.edu/tess/target.php?id=157568289,"6,7",2458468.737,1.84051,4.64,2578.0,0.26,1.24,2.49,10.4091,6.47,FP,"SS, pOcc"
673,157586003,https://exofop.ipac.caltech.edu/tess/target.php?id=157586003,14,2458684.675,3.33069,3.15,8440.0,0.84,1.53,1.7,12.0545,5.18,PC,UC
674,158002130,https://exofop.ipac.caltech.edu/tess/target.php?id=158002130,14,2458691.048,9.692137,2.82,1555.0,0.16,0.25,0.73,10.112,7.02,PC,null
675,158025009,https://exofop.ipac.caltech.edu/tess/target.php?id=158025009,23,2458928.812,1.069606,1.48,461.0,0.05,0.16,0.8,9.0739,8.34,PC,null
676,158075010,https://exofop.ipac.caltech.edu/tess/target.php?id=158075010,"16,23",2458754.149,177.583051,4.79,456.0,0.05,0.32,1.6,8.38689,8.35,PC,null
677,158170594,https://exofop.ipac.caltech.edu/tess/target.php?id=158170594,14,2458684.802,1.721151,2.02,12391.0,1.24,1.34,1.33,13.8046,4.77,PC,FSCP.
678,158297421,https://exofop.ipac.caltech.edu/tess/target.php?id=158297421,13,2458655.959,3.92318,1.83,36737.0,3.67,1.85,1.0,13.6699,3.59,PC,UC
679,158324245,https://exofop.ipac.caltech.edu/tess/target.php?id=158324245,"14,15",2458683.554,1.763594,3.25,8546.0,0.85,0.85,0.0,9.567,5.17,FP,"KOI-13 b,Occ"
680,158561566,https://exofop.ipac.caltech.edu/tess/target.php?id=158561566,"14,15",2458685.285,6.790542,5.93,2036.0,0.20,0.83,2.0,11.636,6.73,PC,FSOP
681,158588995,https://exofop.ipac.caltech.edu/tess/target.php?id=158588995,9,2458544.524,1.977238,1.02,14082.0,1.41,0.4,0.37,11.8764,4.63,PC,FSOP
682,158623531,https://exofop.ipac.caltech.edu/tess/target.php?id=158623531,"2,3",2458355.733,7.872846,3.73,14871.0,1.49,0.97,0.9,11.2794,4.57,PC,FSCP
683,158978373,https://exofop.ipac.caltech.edu/tess/target.php?id=158978373,11,2458609.007,13.539445,3.88,2282.0,0.23,0.67,1.41,9.9623,6.60,PC,FSCP
684,159107668,https://exofop.ipac.caltech.edu/tess/target.php?id=159107668,"14,15",2458685.074,4.779966,1.51,1485.0,0.15,0.82,2.34,11.1634,7.07,pFP,"Vshape,pCO"
685,159244568,https://exofop.ipac.caltech.edu/tess/target.php?id=159244568,"19,21",2458820.25,6.277248,1.53,911.0,0.09,0.23,0.8,11.0372,7.60,PC,null
686,159418353,https://exofop.ipac.caltech.edu/tess/target.php?id=159418353,"14,19",2458685.228,8.303966,1.99,658.0,0.07,0.19,0.78,9.812,7.95,pFP,"pCO, LCMOD"
687,159510109,https://exofop.ipac.caltech.edu/tess/target.php?id=159510109,"14,15",2458687.598,16.947643,7.57,11701.0,1.17,1.21,1.12,8.8523,4.83,FP,SS
688,159742538,https://exofop.ipac.caltech.edu/tess/target.php?id=159742538,25,2458986.063,3.553932,3.58,9429.0,0.94,1.89,2.01,11.1116,5.06,PC,null
689,159781361,https://exofop.ipac.caltech.edu/tess/target.php?id=159781361,24,2458958.288,15.347453,7.15,1044.0,0.10,0.54,1.8,9.6087,7.45,PC,null
690,159873822,https://exofop.ipac.caltech.edu/tess/target.php?id=159873822,24,2458739.113,13.79022,3.31,1110.0,0.11,0.23,0.76,10.7545,7.39,pFP,"NT,LCMOD"
691,159951311,https://exofop.ipac.caltech.edu/tess/target.php?id=159951311,"3,4",2458387.571,5.924426,2.84,11992.0,1.20,0.78,0.8,11.7276,4.80,PC,null
692,160039081,https://exofop.ipac.caltech.edu/tess/target.php?id=160039081,"16,23",2458752.925,30.19991,4.83,485.0,0.05,0.24,1.15,7.8206,8.28,PC,FSCP
693,160045097,https://exofop.ipac.caltech.edu/tess/target.php?id=160045097,"14,20,21,22",2458683.556,1.828981,1.5,741.0,0.07,0.23,0.67,11.3069,7.83,PC,"FSOP, LCMOD"
694,160045097,https://exofop.ipac.caltech.edu/tess/target.php?id=160045097,21,2458872.622,4.987638,2.31,1508.0,0.15,0.23,0.67,11.3069,7.05,PC,"FSOP, LCMOD"
695,160074939,https://exofop.ipac.caltech.edu/tess/target.php?id=160074939,2,2458366.33,13.340145,4.61,590.0,0.06,0.35,1.58,8.7435,8.07,PC,LCMOD
696,160148385,https://exofop.ipac.caltech.edu/tess/target.php?id=160148385,2,2458354.32,3.425239,2.45,14427.0,1.44,1.21,1.05,11.9116,4.60,PC,WASP-96 b
697,160222069,https://exofop.ipac.caltech.edu/tess/target.php?id=160222069,3,2458386.95,5.85059,2.52,1030.0,0.10,0.4,1.38,10.717,7.47,FP,NS
698,160268701,https://exofop.ipac.caltech.edu/tess/target.php?id=160268701,14,2458694.079,11.19602,4.27,2814.0,0.28,1.2,2.31,8.63287,6.38,PC,null
700,160487753,https://exofop.ipac.caltech.edu/tess/target.php?id=160487753,"15,16,19",2458715.459,8.47134,6.99,540.0,0.05,1.51,4.88,10.8049,8.17,FP,LCMOD
701,160491359,https://exofop.ipac.caltech.edu/tess/target.php?id=160491359,"14,15,16,17,19,20,22,23",2458684.109,2.662159,1.83,236.0,0.02,0.12,0.8,10.3366,9.07,PC,LOWSNR
702,160578764,https://exofop.ipac.caltech.edu/tess/target.php?id=160578764,11,2458601.277,2.87829,2.24,8350.0,0.84,1.14,1.35,12.1014,5.20,PC,null
703,160708862,https://exofop.ipac.caltech.edu/tess/target.php?id=160708862,11,2458602.836,3.34287,3.4,14310.0,1.43,1.9,1.76,9.8787,4.61,PC,null
704,161032923,https://exofop.ipac.caltech.edu/tess/target.php?id=161032923,13,2458654.06,3.965347,0.99,4770.0,0.48,0.18,0.28,12.7067,5.80,pFP,NT
706,161450762,https://exofop.ipac.caltech.edu/tess/target.php?id=161450762,14,2458683.926,1.32003,3.18,552.0,0.06,0.0,0.0,9.711,8.14,pFP,NT
707,161477033,https://exofop.ipac.caltech.edu/tess/target.php?id=161477033,"4,5",2458419.37,11.927552,2.86,730.0,0.07,0.22,0.84,10.0614,7.84,PC,null
708,161477033,https://exofop.ipac.caltech.edu/tess/target.php?id=161477033,5,2458443.222,14.058151,3.51,859.0,0.09,0.22,0.84,10.0614,7.67,pFP,wrong period
709,161477033,https://exofop.ipac.caltech.edu/tess/target.php?id=161477033,"4,5",2458416.394,40.902172,4.29,1052.0,0.11,0.22,0.84,10.0614,7.45,PC,null
710,162130054,https://exofop.ipac.caltech.edu/tess/target.php?id=162130054,16,2458716.373,5.01036,2.84,14280.0,1.43,2.13,1.81,9.948,4.61,PC,FSCP
712,162362398,https://exofop.ipac.caltech.edu/tess/target.php?id=162362398,10,2458578.661,12.352053,6.16,13945.0,1.39,2.04,1.79,10.6171,4.64,pFP,pSS
713,162689341,https://exofop.ipac.caltech.edu/tess/target.php?id=162689341,23,2458930.001,2.174693,2.71,11445.0,1.14,1.24,1.26,12.423,4.85,PC,WASP-92 b
714,162695785,https://exofop.ipac.caltech.edu/tess/target.php?id=162695785,11,2458601.77,2.56035,2.74,10940.0,1.09,1.52,1.57,11.0048,4.90,PC,null
716,163539739,https://exofop.ipac.caltech.edu/tess/target.php?id=163539739,15,2458711.96,14.476217,1.56,10350.0,1.03,0.83,0.55,11.7819,4.96,PC,Vshape
718,164173105,https://exofop.ipac.caltech.edu/tess/target.php?id=164173105,16,2458739.287,3.072641,2.23,10683.0,1.07,1.76,1.56,8.51017,4.93,PC,LCMOD
719,164767175,https://exofop.ipac.caltech.edu/tess/target.php?id=164767175,3,2458392.105,6.19132,3.42,345.0,0.03,0.21,0.93,9.45661,8.65,PC,null
720,164767175,https://exofop.ipac.caltech.edu/tess/target.php?id=164767175,3,2458393.079,10.767807,3.4,651.0,0.07,0.21,0.93,9.45661,7.97,PC,null
721,165317334,https://exofop.ipac.caltech.edu/tess/target.php?id=165317334,10,2458576.383,10.563348,2.8,1888.0,0.19,0.27,0.71,10.9217,6.81,PC,null
722,165523947,https://exofop.ipac.caltech.edu/tess/target.php?id=165523947,15,2458711.858,2.99041,3.95,1290.0,0.13,2.16,3.56,10.2918,7.22,pFP,"NT"
723,165527918,https://exofop.ipac.caltech.edu/tess/target.php?id=165527918,"14,17,18,20,21,23",2458690.412,9.075502,3.03,590.0,0.06,0.22,1.0,10.6397,8.07,PC,null
724,165551882,https://exofop.ipac.caltech.edu/tess/target.php?id=165551882,18,2458798.104,12.15828,2.14,3431.0,0.34,0.17,0.32,12.5441,6.16,pFP,"pCO,NT"
725,165763244,https://exofop.ipac.caltech.edu/tess/target.php?id=165763244,22,2458901.501,24.073068,3.83,1286.0,0.13,0.28,0.86,10.7939,7.23,PC,FSCP
726,165987272,https://exofop.ipac.caltech.edu/tess/target.php?id=165987272,23,2458929.002,7.844963,5.83,6671.0,0.67,1.24,1.65,9.8469,5.44,PC,FSOP
727,166184426,https://exofop.ipac.caltech.edu/tess/target.php?id=166184426,11,2458600.451,16.3152,1.99,2500.0,0.25,0.2,0.31,11.1825,6.51,PC,FSCP
728,166648874,https://exofop.ipac.caltech.edu/tess/target.php?id=166648874,22,2458909.547,15.145469,2.58,5581.0,0.56,0.3,0.4,12.6196,5.63,PC,null
729,166697854,https://exofop.ipac.caltech.edu/tess/target.php?id=166697854,2,2458354.43,2.75753,1.38,1071.0,0.11,0.62,1.94,10.8387,7.43,FP,CO
730,166739520,https://exofop.ipac.caltech.edu/tess/target.php?id=166739520,"2,3",2458357.572,10.020817,5.8,8257.0,0.83,0.97,1.17,9.6411,5.21,PC,WASP-117 b
731,166833457,https://exofop.ipac.caltech.edu/tess/target.php?id=166833457,4,2458413.167,2.962482,1.93,28073.0,2.81,1.18,0.74,12.3943,3.88,PC,WASP-98 b
732,166836920,https://exofop.ipac.caltech.edu/tess/target.php?id=166836920,3,2458387.96,5.75244,5.39,5387.0,0.54,1.18,1.76,8.93,5.67,PC,WASP-99 b
733,167009792,https://exofop.ipac.caltech.edu/tess/target.php?id=167009792,"1,2,3,4,5,7,8,10,11",2458326.506,1.13311,1.39,100.0,0.01,0.21,2.1,8.5122,10.00,pFP,NT
734,167031605,https://exofop.ipac.caltech.edu/tess/target.php?id=167031605,6,2458468.697,2.7809,1.8,2990.0,0.30,5.02,5.45,9.9534,6.31,FP,SS
735,167092385,https://exofop.ipac.caltech.edu/tess/target.php?id=167092385,15,2458712.04,4.99024,2.06,1390.0,0.14,0.0,0.0,10.151,7.14,pFP,NT
736,167098530,https://exofop.ipac.caltech.edu/tess/target.php?id=167098530,15,2458712.797,1.78411,1.81,1546.0,0.15,0.34,0.88,9.3213,7.03,pFP,"pSS, SSys"
737,167303382,https://exofop.ipac.caltech.edu/tess/target.php?id=167303382,"1,2,3,5,6,7,8,9,10,11,12,13",2458327.4,3.693839,1.77,87.0,0.01,0.07,0.82,7.5209,10.15,PC,SPR
738,167342439,https://exofop.ipac.caltech.edu/tess/target.php?id=167342439,"1,2,3,4,5,6",2458345.517,52.809132,5.78,655.0,0.07,0.24,1.03,10.0906,7.96,PC,null
739,167403519,https://exofop.ipac.caltech.edu/tess/target.php?id=167403519,15,2458713.015,3.97122,4.04,6110.0,0.61,0.0,0.0,10.334,5.53,PC,UC
740,167415965,https://exofop.ipac.caltech.edu/tess/target.php?id=167415965,"1,2,3,4,5,6,7,9,10,11,12,13",2458332.495,9.695722,3.4,123.0,0.01,0.14,0.8,8.0089,9.77,PC,null
741,167415965,https://exofop.ipac.caltech.edu/tess/target.php?id=167415965,19,2458336.683,18.55295,3.57,360.0,0.04,0.14,0.8,8.0089,8.61,PC,null
742,167418898,https://exofop.ipac.caltech.edu/tess/target.php?id=167418898,"1,2,3,4,5,6,7,8,9,11,12,13",2458335.771,10.98036,1.84,2630.0,0.26,1.28,1.27,10.2401,6.45,FP,CO
743,167418903,https://exofop.ipac.caltech.edu/tess/target.php?id=167418903,"1,2,3,4,5,6,7,8,9,11,12,13",2458335.773,10.98016,1.95,7360.0,0.74,1.1,0.96,11.3786,5.33,PC,null
744,167600516,https://exofop.ipac.caltech.edu/tess/target.php?id=167600516,"1,2,3,4,5,6,7,8",2458325.894,1.871503,1.04,240.0,0.02,0.22,0.74,10.6925,9.05,PC,"LOWSNR, UC"
745,167600516,https://exofop.ipac.caltech.edu/tess/target.php?id=167600516,"1,2,3,4,5,6,7,8",2458346.707,36.000168,4.37,1114.0,0.11,0.22,0.74,10.6925,7.38,PC,null
746,167714792,https://exofop.ipac.caltech.edu/tess/target.php?id=167714792,"5,6",2458438.103,0.92951,1.02,1030.0,0.10,0.6,1.65,11.1224,7.47,pFP,"UC,LCMOD,Vshape"
747,167754523,https://exofop.ipac.caltech.edu/tess/target.php?id=167754523,4,2458326.315,1.69992,1.79,128.0,0.01,0.08,0.76,9.1536,9.73,pFP,"LCMOD,NT,Vshape"
748,168699373,https://exofop.ipac.caltech.edu/tess/target.php?id=168699373,23,2458931.432,4.30138,3.17,21785.0,2.18,1.38,1.03,12.4474,4.15,PC,"HAT-P-44 b, pTD"
749,169177766,https://exofop.ipac.caltech.edu/tess/target.php?id=169177766,14,2458684.338,1.69127,3.21,718.0,0.07,0.0,0.0,10.1617,7.86,FP,"CO,SSys"
750,169226822,https://exofop.ipac.caltech.edu/tess/target.php?id=169226822,9,2458543.942,4.178161,4.3,11744.0,1.17,1.36,1.39,9.62959,4.83,PC,WASP-127 b
751,169532369,https://exofop.ipac.caltech.edu/tess/target.php?id=169532369,5,2458440.311,3.60364,3.73,6281.0,0.63,1.26,1.62,11.5781,5.50,PC,LCMOD
752,169765334,https://exofop.ipac.caltech.edu/tess/target.php?id=169765334,2,2458354.949,5.7018,4.45,1130.0,0.11,0.97,1.61,10.6929,7.37,PC,"Vshape,Uc,FSCP"
753,169904935,https://exofop.ipac.caltech.edu/tess/target.php?id=169904935,7,2458492.555,4.55072,2.6,3620.0,0.36,0.58,1.09,9.085,6.10,PC,"LCMOD,FSCP"
754,170102285,https://exofop.ipac.caltech.edu/tess/target.php?id=170102285,6,2458470.661,2.944405,2.45,21405.0,2.14,1.02,0.77,11.7583,4.17,PC,WASP-23 b
755,170634116,https://exofop.ipac.caltech.edu/tess/target.php?id=170634116,"4,5",2458412.892,3.662355,3.76,12395.0,1.24,1.59,1.53,9.6757,4.77,PC,"WASP-79 b, pSS around 0.3 in Sec4"
756,170849515,https://exofop.ipac.caltech.edu/tess/target.php?id=170849515,5,2458438.149,1.941285,1.78,37132.0,3.71,0.97,0.56,14.857,3.58,PC,null
757,172193428,https://exofop.ipac.caltech.edu/tess/target.php?id=172193428,7,2458493.776,2.941821,1.54,2206.0,0.22,0.71,1.37,10.3773,6.64,PC,null
758,172464366,https://exofop.ipac.caltech.edu/tess/target.php?id=172464366,6,2458470.046,2.921685,3.18,17562.0,1.76,1.7,1.37,11.0913,4.39,FP,"LCMOD,SS"
760,172598832,https://exofop.ipac.caltech.edu/tess/target.php?id=172598832,"6,7",2458470.764,3.26445,4.89,4020.0,0.40,1.16,2.08,12.941,5.99,PC,HATS-40 b
761,173612049,https://exofop.ipac.caltech.edu/tess/target.php?id=173612049,"16,17",2458739.074,6.49052,2.58,1070.0,0.11,0.29,0.96,10.473,7.43,pFP,"LCMOD,NT"
762,173640199,https://exofop.ipac.caltech.edu/tess/target.php?id=173640199,"7,8",2458497.916,7.7647,4.2,3450.0,0.35,0.73,1.43,10.1277,6.16,PC,null
763,174041208,https://exofop.ipac.caltech.edu/tess/target.php?id=174041208,"16,17",2458741.059,19.428419,3.57,850.0,0.09,0.22,0.84,10.4274,7.68,PC,LCMOD
764,174143743,https://exofop.ipac.caltech.edu/tess/target.php?id=174143743,"7,8",2458492.313,0.46132,1.32,220.0,0.02,0.17,1.21,10.1007,9.14,pFP,"LOWNSR,LCMOD,pSS,Vshape"
765,174599051,https://exofop.ipac.caltech.edu/tess/target.php?id=174599051,"7,8",2458496.147,4.99682,4.08,1010.0,0.10,0.28,1.07,10.5248,7.49,PC,null
767,175180796,https://exofop.ipac.caltech.edu/tess/target.php?id=175180796,"7,8",2458493.443,1.55747,2.71,3128.0,0.31,0.34,0.62,11.143,6.26,FP,CO
768,175310067,https://exofop.ipac.caltech.edu/tess/target.php?id=175310067,"7,8",2458502.264,12.70907,7.05,3940.0,0.39,1.74,1.54,10.6257,6.01,FP,CO
769,175476629,https://exofop.ipac.caltech.edu/tess/target.php?id=175476629,2,2458354.272,1.14057,2.19,5009.0,0.50,0.58,0.84,12.8509,5.75,FP,"CO,LOWNSR"
770,175477257,https://exofop.ipac.caltech.edu/tess/target.php?id=175477257,2,2458356.588,4.26938,3.79,8940.0,0.89,1.11,1.3,12.4191,5.12,PC,null
771,175482273,https://exofop.ipac.caltech.edu/tess/target.php?id=175482273,2,2458354.345,5.46349,2.97,3570.0,0.36,0.0,0.0,9.1692,6.12,PC,LCMOD
772,175532955,https://exofop.ipac.caltech.edu/tess/target.php?id=175532955,"3,4",2458388.443,5.82947,2.47,1290.0,0.13,0.23,0.72,11.4337,7.22,PC,null
773,176685457,https://exofop.ipac.caltech.edu/tess/target.php?id=176685457,8,2458518.941,4.43526,2.38,6120.0,0.61,1.14,1.38,12.2682,5.53,PC,null
774,176778112,https://exofop.ipac.caltech.edu/tess/target.php?id=176778112,4,2458411.538,1.339129,1.71,958.0,0.10,0.46,1.0,9.6114,7.55,FP,"Vshape, CO"
775,176796997,https://exofop.ipac.caltech.edu/tess/target.php?id=176796997,4,2458412.286,1.80001,1.0,1660.0,0.17,1.87,2.61,10.5926,6.95,PC,UC
776,176831592,https://exofop.ipac.caltech.edu/tess/target.php?id=176831592,4,2458411.535,1.266876,1.98,3509.0,0.35,1.35,1.58,9.1013,6.14,PC,Vshape
777,176860064,https://exofop.ipac.caltech.edu/tess/target.php?id=176860064,17,2458766.359,6.375556,2.78,2638.0,0.26,0.0,0.0,7.1145,6.45,PC,UC
778,176899385,https://exofop.ipac.caltech.edu/tess/target.php?id=176899385,"16,17",2458740.189,3.85288,3.26,8780.0,0.88,1.34,1.57,9.995771,5.14,PC,HAT-P-6 b
779,176957796,https://exofop.ipac.caltech.edu/tess/target.php?id=176957796,1,2458327.369,4.819018,3.04,1803.0,0.18,0.4,0.86,10.702,6.86,FP,"strong LCMOD,NT"
780,176984236,https://exofop.ipac.caltech.edu/tess/target.php?id=176984236,4,2458326.546,1.75617,1.78,2694.0,0.27,0.0,0.0,10.5683,6.42,FP,CO
781,177077336,https://exofop.ipac.caltech.edu/tess/target.php?id=177077336,"2,3,4,5,6",2458355.351,1.418067,1.4,240.0,0.02,0.14,0.96,10.0686,9.05,PC,null
782,177115354,https://exofop.ipac.caltech.edu/tess/target.php?id=177115354,"5,6,7,8,10,13",2458438.455,3.928681,1.61,589.0,0.06,0.2,0.91,11.5514,8.07,PC,"LOWSNR,SPR"
783,177126182,https://exofop.ipac.caltech.edu/tess/target.php?id=177126182,7,2458497.376,6.30607,3.79,1640.0,0.16,1.12,3.08,10.3075,6.96,FP,NS
784,177162886,https://exofop.ipac.caltech.edu/tess/target.php?id=177162886,12,2458326.483,12.84577,3.15,9032.0,0.90,1.12,1.2,11.5865,5.11,PC,null
786,177258735,https://exofop.ipac.caltech.edu/tess/target.php?id=177258735,"1,2,3,4,6,7,8,9,10,11,12,13",2458325.63,0.775697,1.27,43.0,0.00,0.1,1.59,7.5412,10.91,pFP,"LOWSNR,NT,Vshape,FSCP"
787,177722855,https://exofop.ipac.caltech.edu/tess/target.php?id=177722855,7,2458492.267,2.38933,4.83,660.0,0.07,0.31,1.37,10.5224,7.95,FP,CO
788,178155732,https://exofop.ipac.caltech.edu/tess/target.php?id=178155732,4,2458384.084,3.5873,2.46,180.0,0.02,0.17,1.28,5.9053,9.36,PC,HR 858 b     
789,178155732,https://exofop.ipac.caltech.edu/tess/target.php?id=178155732,4,2458385.779,5.96925,2.6,200.0,0.02,0.17,1.28,5.9053,9.25,PC,HR 858 c            
790,178155732,https://exofop.ipac.caltech.edu/tess/target.php?id=178155732,4,2458409.733,11.23159,3.35,170.0,0.02,0.17,1.28,5.9053,9.42,PC,HR 858 d                
791,178284730,https://exofop.ipac.caltech.edu/tess/target.php?id=178284730,"4,5",2458412.697,2.235982,1.52,19231.0,1.92,1.24,0.87,10.3074,4.29,PC,"pTD,Vshape"
792,178289267,https://exofop.ipac.caltech.edu/tess/target.php?id=178289267,"4,5",2458413.163,2.35069,2.45,15520.0,1.55,1.08,0.97,11.7076,4.52,PC,null
793,178367144,https://exofop.ipac.caltech.edu/tess/target.php?id=178367144,7,2458492.89,3.4093,3.12,17880.0,1.79,1.47,1.21,10.5572,4.37,PC,LCMOD
794,178709444,https://exofop.ipac.caltech.edu/tess/target.php?id=178709444,10,2458572.679,3.471635,1.37,43087.0,4.31,0.65,0.34,13.6615,3.41,PC,"UC,Vshape"
795,178819686,https://exofop.ipac.caltech.edu/tess/target.php?id=178819686,10,2458572.103,5.604813,2.78,741.0,0.07,0.28,1.13,9.5275,7.83,PC,null
796,178819686,https://exofop.ipac.caltech.edu/tess/target.php?id=178819686,10,2458572.969,12.27633,3.66,976.0,0.10,0.28,1.13,9.5275,7.53,PC,null
797,178879588,https://exofop.ipac.caltech.edu/tess/target.php?id=178879588,5,2458439.388,3.05548,2.43,12430.0,1.24,1.08,1.04,13.2554,4.76,PC,"FSCP,FSOP"
798,179034327,https://exofop.ipac.caltech.edu/tess/target.php?id=179034327,"4,5",2458417.604,17.96347,3.9,1286.0,0.13,0.27,0.83,9.0567,7.23,PC,SSys
799,179155220,https://exofop.ipac.caltech.edu/tess/target.php?id=179155220,7,2458491.889,0.60274,1.83,16764.0,1.68,1.06,0.83,10.6659,4.44,FP,CO
800,179159972,https://exofop.ipac.caltech.edu/tess/target.php?id=179159972,7,2458491.952,1.37101,2.38,1561.0,0.16,0.45,1.15,10.6124,7.02,pFP,"Vshape,LOWSNR,pCO,FSCP"
801,179308757,https://exofop.ipac.caltech.edu/tess/target.php?id=179308757,"2,3,4,5,6,7,8,9",2458354.966,0.965923,3.42,2618.0,0.26,0.49,1.0,12.3323,6.46,FP,"Vshape,FSCP,FSOP,pCO"
802,179317684,https://exofop.ipac.caltech.edu/tess/target.php?id=179317684,"1,2,3,4,5,6,8,9,10,11,12,13",2458328.882,4.23115,4.24,7340.0,0.73,1.31,1.66,10.8719,5.34,PC,TOI-163 b
803,179319057,https://exofop.ipac.caltech.edu/tess/target.php?id=179319057,11,2458601.47,6.70036,2.48,1250.0,0.13,0.53,1.52,10.0032,7.26,PC,LCMOD
804,179985715,https://exofop.ipac.caltech.edu/tess/target.php?id=179985715,2,2458359.54,6.613147,2.25,1425.0,0.14,0.23,0.68,11.2738,7.12,PC,null
805,180145006,https://exofop.ipac.caltech.edu/tess/target.php?id=180145006,"2,3",2458357.546,3.54112,2.02,4930.0,0.49,0.86,1.28,12.2607,5.77,pFP,"LCMOD,pSS"
806,180285396,https://exofop.ipac.caltech.edu/tess/target.php?id=180285396,"2,3",2458363.146,10.36652,2.41,13080.0,1.31,0.82,0.79,13.2806,4.71,PC,null
807,180652891,https://exofop.ipac.caltech.edu/tess/target.php?id=180652891,23,2458929.13,0.77612,1.19,1820.0,0.18,0.94,2.26,9.2427,6.85,pFP,"LOWSNR,Vshape,UC, LCMOD"
808,180695581,https://exofop.ipac.caltech.edu/tess/target.php?id=180695581,22,2458899.346,0.549343,1.0,369.0,0.04,0.14,0.74,9.0363,8.58,PC,"P-short, SPR"
809,180987952,https://exofop.ipac.caltech.edu/tess/target.php?id=180987952,"8,9",2458518.608,1.38846,1.51,610.0,0.06,0.43,1.84,9.5287,8.04,PC,FSCP
810,181159386,https://exofop.ipac.caltech.edu/tess/target.php?id=181159386,10,2458574.583,5.631942,6.56,14256.0,1.43,1.68,1.54,11.1689,4.62,FP,"SS,LCMOD"
812,181804752,https://exofop.ipac.caltech.edu/tess/target.php?id=181804752,9,2458543.558,0.947973,0.55,4556.0,0.46,0.18,0.15,13.5571,5.85,PC,SPR
813,181804752,https://exofop.ipac.caltech.edu/tess/target.php?id=181804752,9,2458546.509,4.99007,1.15,17848.0,1.78,0.18,0.15,13.5571,4.37,PC,UC
814,182943944,https://exofop.ipac.caltech.edu/tess/target.php?id=182943944,8,2458518.965,1.10422,2.37,14178.0,1.42,1.88,1.61,10.6019,4.62,FP,"SS,pCO"
815,183120439,https://exofop.ipac.caltech.edu/tess/target.php?id=183120439,"1,13",2458327.438,2.25596,1.13,5740.0,0.57,1.03,1.3,11.788,5.60,PC,null
816,183532609,https://exofop.ipac.caltech.edu/tess/target.php?id=183532609,2,2458358.92,8.159165,4.44,15535.0,1.55,1.1,0.94,9.1468,4.52,PC,pOED
817,183537452,https://exofop.ipac.caltech.edu/tess/target.php?id=183537452,2,2458356.415,3.922743,2.62,11502.0,1.15,0.76,0.81,10.2499,4.85,PC,null
818,183593642,https://exofop.ipac.caltech.edu/tess/target.php?id=183593642,"2,3",2458355.081,1.03742,0.78,1290.0,0.13,0.55,1.32,10.9767,7.22,PC,"pVhape, FSCP"
819,183675732,https://exofop.ipac.caltech.edu/tess/target.php?id=183675732,2,2458356.622,5.4823,3.91,8390.0,0.84,1.08,1.28,12.9998,5.19,PC,null
820,183979262,https://exofop.ipac.caltech.edu/tess/target.php?id=183979262,"1,2",2458326.104,3.430776,3.13,8980.0,0.90,2.69,2.86,8.3291,5.12,FP,"SS,LCMOD"
821,183985250,https://exofop.ipac.caltech.edu/tess/target.php?id=183985250,2,2458354.215,0.792072,0.69,1584.0,0.16,0.35,0.99,9.098,7.00,PC,null
822,184240683,https://exofop.ipac.caltech.edu/tess/target.php?id=184240683,2,2458355.508,1.628393,2.38,13802.0,1.38,1.09,1.03,11.5464,4.65,PC,"Short-p,pTD,WASP-5 b	"
823,184679932,https://exofop.ipac.caltech.edu/tess/target.php?id=184679932,18,2458791.426,2.172142,2.75,17865.0,1.79,1.61,1.31,9.25319,4.37,FP,"CO,FSCP,SS,LCMOD"
824,184952758,https://exofop.ipac.caltech.edu/tess/target.php?id=184952758,8,2458519.892,4.10553,4.27,310.0,0.03,0.15,0.97,9.0349,8.77,FP,CO
825,185405474,https://exofop.ipac.caltech.edu/tess/target.php?id=185405474,"14,15",2458684.136,1.56029,2.75,1690.0,0.17,1.65,2.29,9.87278,6.93,FP,"CO"
826,186000935,https://exofop.ipac.caltech.edu/tess/target.php?id=186000935,"14,15",2458689.349,8.87634,4.44,1560.0,0.16,0.5,1.18,9.76577,7.02,FP,CO
828,186599508,https://exofop.ipac.caltech.edu/tess/target.php?id=186599508,18,2458794.896,5.631807,3.46,1186.0,0.12,0.43,1.39,9.76636,7.31,pFP,"pCO,Vshape"
829,186812530,https://exofop.ipac.caltech.edu/tess/target.php?id=186812530,7,2458492.053,3.677469,1.84,3648.0,0.36,1.13,1.65,9.19813,6.09,PC,Fla
830,187029841,https://exofop.ipac.caltech.edu/tess/target.php?id=187029841,18,2458791.801,0.36113,1.87,970.0,0.10,0.6,1.95,9.66027,7.53,pFP,"Pshort,LCMOD,Vshape,pCO"
831,188570092,https://exofop.ipac.caltech.edu/tess/target.php?id=188570092,2,2458358.781,7.32829,2.94,14010.0,1.40,0.87,0.79,11.3875,4.63,PC,null
832,188589164,https://exofop.ipac.caltech.edu/tess/target.php?id=188589164,25,2458985.171,2.616929,1.01,1144.0,0.11,0.1,0.33,10.2705,7.35,PC,"UC,pCO"
833,188593930,https://exofop.ipac.caltech.edu/tess/target.php?id=188593930,2,2458354.276,1.46503,1.15,3162.0,0.32,0.48,0.88,12.3574,6.25,PC,"LOWSNR,Vshape"
834,188768068,https://exofop.ipac.caltech.edu/tess/target.php?id=188768068,25,2458766.045,2.17798,1.9,110.0,0.01,0.12,1.26,5.8961,9.90,FP,"LOWSNR,Vshape,CO"
835,188989177,https://exofop.ipac.caltech.edu/tess/target.php?id=188989177,5,2458438.299,1.17409,1.7,3680.0,0.37,4.43,3.67,9.1414,6.09,FP,"SS,FSCP"
836,189013222,https://exofop.ipac.caltech.edu/tess/target.php?id=189013222,5,2458438.529,1.32076,1.66,800.0,0.08,0.24,0.88,10.2892,7.74,pFP,"LOWSNR,pCO,LCMOD, double of tic 189013224"
837,189013224,https://exofop.ipac.caltech.edu/tess/target.php?id=189013224,5,2458438.529,1.3208,1.6,460.0,0.05,0.2,0.99,9.59689,8.34,pFP,"LCMOD,Vshape,FSCP,UC, double of tic 189013222"
838,190223929,https://exofop.ipac.caltech.edu/tess/target.php?id=190223929,20,2458847.697,17.04198,1.58,3520.0,0.35,0.0,0.0,10.749,6.13,PC,SSys
839,190271688,https://exofop.ipac.caltech.edu/tess/target.php?id=190271688,11,2458607.246,12.63309,4.13,23830.0,2.38,1.64,1.19,10.163,4.06,PC,null
840,190430205,https://exofop.ipac.caltech.edu/tess/target.php?id=190430205,"15,16",2458712.069,1.06884,2.51,470.0,0.05,0.92,4.94,9.8261,8.32,pFP,"pNS, FSCP"
841,190442486,https://exofop.ipac.caltech.edu/tess/target.php?id=190442486,"15,16",2458715.253,5.45727,3.2,1180.0,0.12,0.47,1.51,10.4568,7.32,FP,CO
842,190496853,https://exofop.ipac.caltech.edu/tess/target.php?id=190496853,"8,9",2458518.293,4.66202,4.1,11650.0,1.17,1.66,1.7,10.3015,4.83,PC,null
843,190743990,https://exofop.ipac.caltech.edu/tess/target.php?id=190743990,"15,16",2458712.333,1.73866,1.27,1020.0,0.10,0.44,1.45,10.2566,7.48,pFP,"pCO,pSS,LCMOD"
844,190990336,https://exofop.ipac.caltech.edu/tess/target.php?id=190990336,8,2458522.939,5.54714,4.84,11569.0,1.16,1.75,1.66,8.9544,4.84,FP,SS
845,190998418,https://exofop.ipac.caltech.edu/tess/target.php?id=190998418,17,2458764.891,2.879303,2.79,12365.0,1.24,1.12,1.11,12.0401,4.77,PC,Qatar-5 b        
846,191146556,https://exofop.ipac.caltech.edu/tess/target.php?id=191146556,17,2458766.835,2.58593,3.18,7140.0,0.71,1.27,1.53,10.3959,5.37,FP,CO
847,191284318,https://exofop.ipac.caltech.edu/tess/target.php?id=191284318,17,2458766.822,2.77598,2.98,13920.0,1.39,1.31,1.24,10.374,4.64,PC,HAT-P-16 b
848,192372961,https://exofop.ipac.caltech.edu/tess/target.php?id=192372961,18,2458792.296,2.06313,2.16,600.0,0.06,1.06,4.77,9.1222,8.05,pFP,"pCO,pSS,LCMOD,LOWSNR"
849,192826603,https://exofop.ipac.caltech.edu/tess/target.php?id=192826603,"5,6",2458438.082,2.647186,1.14,20744.0,2.07,0.83,0.57,13.9143,4.21,PC,null
850,193413306,https://exofop.ipac.caltech.edu/tess/target.php?id=193413306,"11,12",2458600.178,1.72598,4.1,3290.0,0.33,1.21,2.39,9.3529,6.21,FP,"SS,LCMOD"
851,193641523,https://exofop.ipac.caltech.edu/tess/target.php?id=193641523,11,2458597.815,1.39293,1.3,1888.0,0.19,0.36,0.78,10.0732,6.81,PC,"Vshape,LOWSNR"
852,194203348,https://exofop.ipac.caltech.edu/tess/target.php?id=194203348,17,2458764.833,1.13345,1.89,490.0,0.05,0.27,1.4,9.87731,8.27,pFP,"LOWSNR,Vshape,LCMOD,pSS"
853,195199644,https://exofop.ipac.caltech.edu/tess/target.php?id=195199644,15,2458712.26,1.19888,1.56,1169.0,0.12,1.83,5.46,10.0849,7.33,FP,NS
854,196286587,https://exofop.ipac.caltech.edu/tess/target.php?id=196286587,"7,8",2458496.175,10.4,3.71,1500.0,0.15,0.55,1.94,10.1985,7.06,PC,null
855,197650870,https://exofop.ipac.caltech.edu/tess/target.php?id=197650870,"16,17",2458740.152,4.37035,2.3,1880.0,0.19,3.15,4.02,10.3209,6.81,PC,null
856,198008005,https://exofop.ipac.caltech.edu/tess/target.php?id=198008005,"3,4,5",2458386.453,3.27985,3.41,11760.0,1.18,1.29,1.3,10.6444,4.82,PC,UC
857,198077394,https://exofop.ipac.caltech.edu/tess/target.php?id=198077394,"2,3,4,5,12",2458355.688,3.99047,3.5,3140.0,0.31,1.42,2.76,10.7074,6.26,PC,LCMOD
858,198108326,https://exofop.ipac.caltech.edu/tess/target.php?id=198108326,23,2458930.33,3.212983,2.36,23133.0,2.31,0.95,0.7,11.7551,4.09,PC,null
859,198153540,https://exofop.ipac.caltech.edu/tess/target.php?id=198153540,"16,22,23",2458739.081,0.437783,1.21,265.0,0.03,0.21,0.78,10.5191,8.94,pFP,"LCMOD,LOWSNR,Pshort,pSS,pCO"
860,198153540,https://exofop.ipac.caltech.edu/tess/target.php?id=198153540,22,2458902.03,8.018944,3.45,935.0,0.09,0.21,0.78,10.5191,7.57,PC,null
861,198186769,https://exofop.ipac.caltech.edu/tess/target.php?id=198186769,"14,15,16,17,18,19",2458688.791,7.15996,7.72,600.0,0.06,0.4,1.81,10.8722,8.05,PC,"UC,LOWSNR,SSys"
862,198187049,https://exofop.ipac.caltech.edu/tess/target.php?id=198187049,"14,15,16,17,18,19,21,22",2458688.477,5.920999,2.69,144.0,0.01,0.11,0.82,7.9726,9.61,FP,"NS"
863,198206613,https://exofop.ipac.caltech.edu/tess/target.php?id=198206613,"14,15,16,17,18,19",2458692.382,10.941661,2.69,479.0,0.05,0.12,0.61,10.5783,8.30,PC,LOWSNR
864,198212955,https://exofop.ipac.caltech.edu/tess/target.php?id=198212955,"14,15,16",2458683.711,0.381484,0.88,611.0,0.06,0.17,0.71,11.598,8.03,PC,"SPR,LOWSNR"
865,198213332,https://exofop.ipac.caltech.edu/tess/target.php?id=198213332,"14,15,16,17,18,19",2458684.06,0.58603,0.71,430.0,0.04,0.5,2.4,9.2872,8.42,pFP,"pCO,Vshape,P-short, sync"
866,198241702,https://exofop.ipac.caltech.edu/tess/target.php?id=198241702,"14,15,16,17",2458686.617,4.252709,2.47,974.0,0.10,0.24,0.85,10.9897,7.53,PC,null
867,198241702,https://exofop.ipac.caltech.edu/tess/target.php?id=198241702,"14,15,16,17,18,19",2458685.969,9.239092,2.91,665.0,0.07,0.24,0.85,10.9897,7.94,PC,null
868,198356533,https://exofop.ipac.caltech.edu/tess/target.php?id=198356533,"14,15,16",2458700.736,18.840143,6.06,345.0,0.03,0.21,1.22,8.69378,8.65,PC,null
869,198360694,https://exofop.ipac.caltech.edu/tess/target.php?id=198360694,"14,15,17,18,19,20,21,22,23",2458683.694,5.673992,2.75,685.0,0.07,0.24,1.0,11.04,7.91,PC,LCMOD
870,198384408,https://exofop.ipac.caltech.edu/tess/target.php?id=198384408,19,2458823.256,9.12381,5.12,283.0,0.03,0.18,1.15,6.3196,8.87,FP,"NT,SSys"
871,198385543,https://exofop.ipac.caltech.edu/tess/target.php?id=198385543,23,2458929.202,3.927457,1.5,2108.0,0.21,0.17,0.41,11.8467,6.69,PC,UC
872,198390247,https://exofop.ipac.caltech.edu/tess/target.php?id=198390247,"14,15,16,17,19",2458685.482,4.313222,1.41,294.0,0.03,0.2,0.71,10.1426,8.83,PC,null
873,198390247,https://exofop.ipac.caltech.edu/tess/target.php?id=198390247,"14,15,16,17,18,19",2458683.809,6.58868,1.83,930.0,0.09,0.2,0.71,10.1426,7.58,PC,null
874,198457103,https://exofop.ipac.caltech.edu/tess/target.php?id=198457103,"14,15,16,17,18,19",2458683.92,0.47225,2.3,90.0,0.01,0.15,1.94,8.07023,10.11,FP,"sync"
875,198588220,https://exofop.ipac.caltech.edu/tess/target.php?id=198588220,24,2458958.08,4.810229,7.13,7556.0,0.76,2.14,2.65,9.63331,5.30,PC,"HAT-P-67 b, pTD"
876,199376584,https://exofop.ipac.caltech.edu/tess/target.php?id=199376584,"14,15",2458693.209,12.15601,5.94,3630.0,0.36,0.69,1.27,8.0417,6.10,PC,"HD 332231 b, WE"
877,199444169,https://exofop.ipac.caltech.edu/tess/target.php?id=199444169,16,2458739.73,1.216835,1.1,1484.0,0.15,0.26,0.78,10.1917,7.07,pFP,"pSS,pCO"
878,199688472,https://exofop.ipac.caltech.edu/tess/target.php?id=199688472,"14,15,16,17",2458685.09,1.44119,2.19,12166.0,1.22,1.63,1.5,9.84566,4.79,pFP,"sync, Vshape, pTD"
879,199731190,https://exofop.ipac.caltech.edu/tess/target.php?id=199731190,2,2458355.903,2.51276,1.42,4449.0,0.44,0.55,0.85,12.3856,5.88,PC,"Vshape,UC"
880,200322593,https://exofop.ipac.caltech.edu/tess/target.php?id=200322593,"4,5,6",2458411.826,1.239133,0.47,2168.0,0.22,0.44,1.0,11.5045,6.66,PC,"SPR, Fla"
882,200723869,https://exofop.ipac.caltech.edu/tess/target.php?id=200723869,"3,4",2458385.776,18.37073,6.32,1440.0,0.14,0.62,1.77,7.0286,7.10,PC,TOI-257 b
883,200807066,https://exofop.ipac.caltech.edu/tess/target.php?id=200807066,"3,4",2458404.081,26.477129,4.93,403.0,0.04,0.23,1.24,8.9043,8.49,PC,SPR
884,201154493,https://exofop.ipac.caltech.edu/tess/target.php?id=201154493,18,2458792.199,1.51233,2.59,640.0,0.06,0.99,4.35,9.7479,7.98,pFP,"LCMOD,pSS,LOWNSR,Pshort"
885,201186294,https://exofop.ipac.caltech.edu/tess/target.php?id=201186294,18,2458791.515,0.98933,1.04,1520.0,0.15,0.16,0.47,11.0136,7.05,PC,Vshape
886,201248411,https://exofop.ipac.caltech.edu/tess/target.php?id=201248411,2,2458354.552,0.980981,0.74,7028.0,0.70,0.82,0.78,9.9005,5.38,PC,null
887,201604954,https://exofop.ipac.caltech.edu/tess/target.php?id=201604954,13,2458657.833,4.606184,3.12,13793.0,1.38,1.16,1.07,11.9707,4.65,PC,"LCMOD,HATS-29 b"
888,201642601,https://exofop.ipac.caltech.edu/tess/target.php?id=201642601,13,2458656.99,3.131473,2.35,15880.0,1.59,1.1,1.0,13.1686,4.50,PC," LowSNR, FSCP"
889,201793781,https://exofop.ipac.caltech.edu/tess/target.php?id=201793781,"2,3",2458354.836,5.991198,3.46,498.0,0.05,0.25,1.22,8.4642,8.26,PC, FSCP
890,202375913,https://exofop.ipac.caltech.edu/tess/target.php?id=202375913,17,2458768.236,5.06203,3.68,2900.0,0.29,1.36,2.76,9.6968,6.34,PC,"FSCP, pSS, LCMOD"
891,202426247,https://exofop.ipac.caltech.edu/tess/target.php?id=202426247,"14,15,16",2458683.604,1.066211,1.3,232.0,0.02,0.13,0.93,7.7885,9.09,PC,FSCP
892,202504234,https://exofop.ipac.caltech.edu/tess/target.php?id=202504234,"14,15,16",2458685.231,1.68494,1.01,970.0,0.10,0.34,1.11,10.8605,7.53,PC,FSCP
893,202563254,https://exofop.ipac.caltech.edu/tess/target.php?id=202563254,"14,15",2458686.573,4.47333,5.07,1130.0,0.11,0.63,1.83,8.86193,7.37,pFP,"Vshape, sync"
894,203189770,https://exofop.ipac.caltech.edu/tess/target.php?id=203189770,"14,15",2458686.842,3.61326,4.05,11410.0,1.14,1.66,1.71,10.4219,4.86,PC,null
895,204317710,https://exofop.ipac.caltech.edu/tess/target.php?id=204317710,2,2458355.983,2.812077,2.86,15289.0,1.53,1.22,1.1,13.7426,4.54,PC,"pVshape, pTD"
896,204376737,https://exofop.ipac.caltech.edu/tess/target.php?id=204376737,2,2458357.395,3.361021,2.58,24221.0,2.42,1.2,0.86,11.4779,4.04,PC,"pVshape, pTD"
897,206352378,https://exofop.ipac.caltech.edu/tess/target.php?id=206352378,"1,2",2458327.332,3.74649,2.12,19830.0,1.98,1.04,0.78,13.2316,4.26,PC,Vshape
898,206466531,https://exofop.ipac.caltech.edu/tess/target.php?id=206466531,4,2458384.655,1.42748,1.84,493.0,0.05,0.33,1.5,10.0081,8.27,pFP,"Vshape,LCMOD,NT"
899,206474443,https://exofop.ipac.caltech.edu/tess/target.php?id=206474443,"3,4",2458413.159,3.24512,2.77,7670.0,0.77,1.85,2.31,11.5458,5.29,PC,null
900,206609630,https://exofop.ipac.caltech.edu/tess/target.php?id=206609630,"1,2",2458325.491,0.335269,0.71,18458.0,1.85,0.49,0.3,12.186,4.33,PC,"Vshape,Fla"
901,206669860,https://exofop.ipac.caltech.edu/tess/target.php?id=206669860,2,2458362.96,10.06378,2.05,13720.0,1.37,1.45,1.32,13.4573,4.66,PC,null
902,206686292,https://exofop.ipac.caltech.edu/tess/target.php?id=206686292,2,2458354.356,1.32901,1.76,10130.0,1.01,2.88,1.68,12.7602,4.99,pFP,"Vshape, sync"
904,207081058,https://exofop.ipac.caltech.edu/tess/target.php?id=207081058,1,2458336.14,14.775056,5.45,14107.0,1.41,1.32,1.23,9.9358,4.63,PC,null
905,207084429,https://exofop.ipac.caltech.edu/tess/target.php?id=207084429,2,2458356.07,4.89388,2.79,353.0,0.04,0.35,1.88,7.1995,8.63,PC,UC
906,207110080,https://exofop.ipac.caltech.edu/tess/target.php?id=207110080,"2,3",2458368.289,14.54812,20.83,4710.0,0.47,5.11,1.76,10.9923,5.82,FP,"WE,TD,Vshape,SS"
907,207141131,https://exofop.ipac.caltech.edu/tess/target.php?id=207141131,"2,3",2458354.588,4.137394,1.83,1135.0,0.11,0.25,0.84,8.1796,7.36,PC,LCMOD
909,207277638,https://exofop.ipac.caltech.edu/tess/target.php?id=207277638,7,2458494.677,3.12154,1.39,640.0,0.06,0.51,2.04,10.1094,7.98,FP,"NS"
912,207425203,https://exofop.ipac.caltech.edu/tess/target.php?id=207425203,"15,16,22,23,24",2458712.118,1.22425,1.38,1610.0,0.16,0.91,1.92,11.871,6.98,FP,"Vshape,CO"
913,207468071,https://exofop.ipac.caltech.edu/tess/target.php?id=207468071,25,2458749.729,20.38184,6.25,2170.0,0.22,0.7,1.62,9.29416,6.66,PC,LCMOD
914,209459275,https://exofop.ipac.caltech.edu/tess/target.php?id=209459275,4,2458411.925,6.98407,5.23,9850.0,0.99,1.08,1.21,10.5704,5.02,PC,TOI-559 b
915,210445631,https://exofop.ipac.caltech.edu/tess/target.php?id=210445631,11,2458601.957,3.97195,4.3,7670.0,0.77,1.24,1.55,10.52,5.29,pFP,pSS
916,210873792,https://exofop.ipac.caltech.edu/tess/target.php?id=210873792,12,2458626.507,4.84405,4.63,1634.0,0.16,0.21,0.57,11.9085,6.97,PC,"SSys, UC"
917,211438925,https://exofop.ipac.caltech.edu/tess/target.php?id=211438925,2,2458356.566,4.899379,3.34,10352.0,1.04,1.35,1.39,10.248,4.96,PC,null
918,214361331,https://exofop.ipac.caltech.edu/tess/target.php?id=214361331,12,2458625.566,3.230799,0.7,2411.0,0.24,0.55,1.17,9.6877,6.54,PC,LCMOD
919,216935214,https://exofop.ipac.caltech.edu/tess/target.php?id=216935214,12,2458633.24,18.262089,1.39,1635.0,0.16,0.65,1.74,8.957,6.97,PC,"Vshape,FSCP"
920,218795833,https://exofop.ipac.caltech.edu/tess/target.php?id=218795833,7,2458491.877,1.265223,1.24,139604.0,13.96,0.85,0.25,14.4347,2.14,PC,"Vshape,FSCP"
921,219015370,https://exofop.ipac.caltech.edu/tess/target.php?id=219015370,"14,15,16",2458684.347,3.915,2.67,3330.0,0.33,0.83,1.58,10.9458,6.19,PC,LCMOD
922,219164808,https://exofop.ipac.caltech.edu/tess/target.php?id=219164808,7,2458491.724,1.677303,2.62,3282.0,0.33,1.38,1.66,9.6646,6.21,PC,Vshape
923,219187649,https://exofop.ipac.caltech.edu/tess/target.php?id=219187649,9,2458544.343,2.150451,1.57,8300.0,0.83,0.93,1.0,13.4629,5.20,PC,"UC,FSCP"
924,219189765,https://exofop.ipac.caltech.edu/tess/target.php?id=219189765,9,2458544.429,1.732017,1.64,35720.0,3.57,0.56,0.33,14.7599,3.62,PC,FSOP
925,219195044,https://exofop.ipac.caltech.edu/tess/target.php?id=219195044,"4,5,6,7,8",2458412.839,4.323236,1.77,941.0,0.09,0.31,1.0,11.5436,7.57,PC,"FSCP, LowSNR"
926,219195044,https://exofop.ipac.caltech.edu/tess/target.php?id=219195044,"4,5,6,7,8",2458419.11,10.177426,2.18,903.0,0.09,0.31,1.0,11.5436,7.61,PC,"FSCP, LowSNR, LCMOD"
927,219205407,https://exofop.ipac.caltech.edu/tess/target.php?id=219205407,"5,6,8",2458327.337,6.12524,2.13,43144.0,4.31,2.07,1.02,10.8732,3.41,PC,null
928,219229644,https://exofop.ipac.caltech.edu/tess/target.php?id=219229644,"3,4,5",2458390.801,22.041107,2.16,1283.0,0.13,0.19,0.6,10.7791,7.23,PC,"LCMOD,LOWSNR"
929,219239945,https://exofop.ipac.caltech.edu/tess/target.php?id=219239945,"3,4,5",2458389.367,13.697384,4.78,1062.0,0.11,0.38,1.1,10.966,7.43,PC,"Vshape,LCMOD"
930,219253008,https://exofop.ipac.caltech.edu/tess/target.php?id=219253008,"3,4,5",2458385.127,5.066148,6.16,1932.0,0.19,1.12,2.79,9.6,6.78,PC,null
931,219338557,https://exofop.ipac.caltech.edu/tess/target.php?id=219338557,1,2458327.291,8.1952,2.31,946.0,0.09,0.19,0.71,9.9762,7.56,PC,SPR
933,219379012,https://exofop.ipac.caltech.edu/tess/target.php?id=219379012,4,2458412.489,1.54683,1.16,3815.0,0.38,0.61,1.01,10.231,6.05,FP,"CO,NT"
934,219380235,https://exofop.ipac.caltech.edu/tess/target.php?id=219380235,"4,5,6",2458413.16,3.97244,3.39,1160.0,0.12,0.52,1.77,10.8239,7.34,FP,"UC,NT"
935,219388773,https://exofop.ipac.caltech.edu/tess/target.php?id=219388773,4,2458412.387,1.571151,1.34,790.0,0.08,0.32,0.98,10.6793,7.76,PC,Vshape
936,219401954,https://exofop.ipac.caltech.edu/tess/target.php?id=219401954,10,2458570.226,0.861484,1.29,287.0,0.03,0.22,1.46,9.647,8.86,FP,"SS"
937,219436394,https://exofop.ipac.caltech.edu/tess/target.php?id=219436394,"14,20,21",2458706.661,23.657487,2.3,1082.0,0.11,0.25,0.85,10.8676,7.41,PC,null
938,219508169,https://exofop.ipac.caltech.edu/tess/target.php?id=219508169,25,2458984.799,2.45869,1.89,1191.0,0.12,0.26,0.84,10.408,7.31,PC,"extra, multi"
939,219698776,https://exofop.ipac.caltech.edu/tess/target.php?id=219698776,14,2458684.872,4.662836,0.67,2100.0,0.21,0.23,0.49,11.1966,6.69,PC,null
940,219698950,https://exofop.ipac.caltech.edu/tess/target.php?id=219698950,10,2458570.564,3.446514,2.45,16542.0,1.65,1.27,1.04,11.5122,4.45,PC,HATS-1 b
941,219728669,https://exofop.ipac.caltech.edu/tess/target.php?id=219728669,23,2458930.363,2.36011,2.46,22100.0,2.21,1.23,0.9,13.4891,4.14,PC,"SSys"
942,219751469,https://exofop.ipac.caltech.edu/tess/target.php?id=219751469,"14,15,16,17,18,19",2458690.049,6.98301,3.47,270.0,0.03,1.22,8.4,8.2285,8.92,pFP,"NT"
943,219762508,https://exofop.ipac.caltech.edu/tess/target.php?id=219762508,20,2458685.802,3.23501,0.87,3700.0,0.37,0.64,1.06,12.9737,6.08,PC,"LOWSNR,UC"
944,219776325,https://exofop.ipac.caltech.edu/tess/target.php?id=219776325,"14,15,16,17,18,19",2458685.351,2.52894,1.36,390.0,0.04,0.21,1.19,10.3727,8.52,PC,"LCMOD,LOWSNR"
946,219824469,https://exofop.ipac.caltech.edu/tess/target.php?id=219824469,"20,23",2458740.283,5.481,4.54,1280.0,0.13,0.55,1.62,10.5038,7.23,pFP,pCO
947,219850915,https://exofop.ipac.caltech.edu/tess/target.php?id=219850915,"14,15,16",2458684.961,6.398386,2.16,1138.0,0.11,0.21,0.72,11.0157,7.36,PC,"LOWSNR,UC"
948,219852584,https://exofop.ipac.caltech.edu/tess/target.php?id=219852584,"14,15,16,17,18,19",2458685.778,3.19681,3.57,8780.0,0.88,1.34,1.6,10.7973,5.14,PC,null
949,219852882,https://exofop.ipac.caltech.edu/tess/target.php?id=219852882,"14,15,16,17,18,19",2458684.538,1.762233,0.72,645.0,0.06,0.19,0.78,10.7261,7.98,PC,"UC,LCMOD"
950,219852882,https://exofop.ipac.caltech.edu/tess/target.php?id=219852882,"14,15,16,17,18,19",2458687.728,5.50261,2.87,680.0,0.07,0.19,0.78,10.7261,7.92,PC,"UC,LCMOD"
951,219854185,https://exofop.ipac.caltech.edu/tess/target.php?id=219854185,"14,15,16,17,18,19",2458686.204,3.94442,4.84,7420.0,0.74,1.33,1.75,10.8041,5.32,PC,TOI-1296 b
952,219857012,https://exofop.ipac.caltech.edu/tess/target.php?id=219857012,"15,16,17,18,19",2458725.336,21.272109,6.24,353.0,0.04,0.2,1.16,8.2865,8.63,PC,single event per sector
953,219860288,https://exofop.ipac.caltech.edu/tess/target.php?id=219860288,"15,16,17,18,19",2458713.431,4.265874,0.75,2478.0,0.25,0.14,0.32,12.4251,6.51,PC,LOWSNR
954,219879302,https://exofop.ipac.caltech.edu/tess/target.php?id=219879302,20,2458684.18,6.78221,2.59,11430.0,1.14,0.84,0.88,12.6183,4.85,PC,null
955,220016044,https://exofop.ipac.caltech.edu/tess/target.php?id=220016044,"2,3",2458354.344,0.93985,0.92,620.0,0.06,0.61,2.55,10.3987,8.02,pFP,"LOWSNR,Vshape,pCO, sync"
956,220029715,https://exofop.ipac.caltech.edu/tess/target.php?id=220029715,11,2458598.749,3.185221,2.23,5195.0,0.52,0.54,0.84,12.4284,5.71,PC,null
957,220396259,https://exofop.ipac.caltech.edu/tess/target.php?id=220396259,2,2458354.708,0.91693,1.46,463.0,0.05,0.36,1.71,9.9124,8.34,FP,"CO,Vshape,pSS"
958,220435095,https://exofop.ipac.caltech.edu/tess/target.php?id=220435095,"1,2,3,4,5,6,7,8,9,10,11,12,13",2458326.613,3.42321,2.34,8290.0,0.83,2.88,2.61,11.8999,5.20,FP,"LCMOD,SS"
959,220459826,https://exofop.ipac.caltech.edu/tess/target.php?id=220459826,"4,5,6",2458411.715,2.239596,1.29,1233.0,0.12,0.24,0.67,11.8348,7.27,pFP,NT
961,220475245,https://exofop.ipac.caltech.edu/tess/target.php?id=220475245,12,2458625.083,3.781658,2.38,19428.0,1.94,1.04,0.81,12.708,4.28,PC,null
962,220479565,https://exofop.ipac.caltech.edu/tess/target.php?id=220479565,"3,4,5,6",2458381.847,3.697675,0.88,4764.0,0.48,0.63,1.0,12.2958,5.81,PC,LOWSNR
963,220518305,https://exofop.ipac.caltech.edu/tess/target.php?id=220518305,1,2458336.132,14.14893,3.77,18638.0,1.86,1.94,1.45,10.294,4.32,PC,null
964,224225541,https://exofop.ipac.caltech.edu/tess/target.php?id=224225541,2,2458357.306,4.937712,2.2,917.0,0.09,0.26,0.94,9.3258,7.59,PC,SPR
965,224245334,https://exofop.ipac.caltech.edu/tess/target.php?id=224245334,2,2458355.558,3.79069,2.66,1200.0,0.12,0.35,1.13,11.5166,7.30,PC,"pVshape,UC"
966,224271611,https://exofop.ipac.caltech.edu/tess/target.php?id=224271611,2,2458355.186,4.0394,0.75,1430.0,0.14,0.59,1.48,11.2043,7.11,PC,UC
967,224297258,https://exofop.ipac.caltech.edu/tess/target.php?id=224297258,15,2458717.455,9.614678,2.92,1043.0,0.10,0.24,0.84,9.99454,7.45,PC,null
968,224298134,https://exofop.ipac.caltech.edu/tess/target.php?id=224298134,"15,22",2458711.959,1.492354,1.21,791.0,0.08,0.12,0.48,10.8515,7.75,pFP,NT
971,224600500,https://exofop.ipac.caltech.edu/tess/target.php?id=224600500,"14,15,16,17,18,19",2458683.682,0.676324,2.62,20.0,0.00,0.14,2.95,6.76754,11.77,pFP,"Vshape, sync"
972,228381868,https://exofop.ipac.caltech.edu/tess/target.php?id=228381868,2,2458356.674,3.46583,3.88,5710.0,0.57,1.21,1.78,12.0719,5.61,PC,null
973,228507250,https://exofop.ipac.caltech.edu/tess/target.php?id=228507250,2,2458360.011,6.15864,2.15,13560.0,1.36,0.0,0.0,12.328,4.67,PC,null
974,229047362,https://exofop.ipac.caltech.edu/tess/target.php?id=229047362,10,2458572.991,3.764873,2.76,22257.0,2.23,1.24,0.92,11.2175,4.13,PC,WASP-25 b
975,229091748,https://exofop.ipac.caltech.edu/tess/target.php?id=229091748,2,2458354.592,0.4568,0.55,3429.0,0.34,0.59,1.03,12.7226,6.16,pFP,"P-short,Vshape,UC, sync"
976,229111835,https://exofop.ipac.caltech.edu/tess/target.php?id=229111835,2,2458356.682,6.70145,1.58,10940.0,1.09,0.73,0.74,12.9317,4.90,PC,Vshape
977,229141709,https://exofop.ipac.caltech.edu/tess/target.php?id=229141709,3,2458363.763,14.20489,4.92,8762.0,0.88,1.11,1.21,11.766,5.14,PC,null
978,229384040,https://exofop.ipac.caltech.edu/tess/target.php?id=229384040,6,2458469.295,1.29277,2.41,330.0,0.03,0.25,1.62,9.11269,8.70,pFP,"P-short,pSS,FSCP"
979,229400092,https://exofop.ipac.caltech.edu/tess/target.php?id=229400092,"14,15,16,17,18,20,21,22,23,24",2458684.811,4.14201,2.28,11480.0,1.15,1.18,1.16,11.2086,4.85,PC,HAT-P-59 b
980,229455001,https://exofop.ipac.caltech.edu/tess/target.php?id=229455001,"14,15,16,17,18,19",2458701.929,22.342014,3.53,578.0,0.06,0.39,1.14,9.01932,8.10,PC,SPR
982,229510866,https://exofop.ipac.caltech.edu/tess/target.php?id=229510866,"14,15,17,18,19",2458684.404,2.10324,4.04,6730.0,0.67,1.49,1.93,10.079,5.43,PC,null
983,229536616,https://exofop.ipac.caltech.edu/tess/target.php?id=229536616,15,2458686.939,3.93034,3.67,9725.0,0.97,1.33,1.37,10.9873,5.03,PC,null
984,229586455,https://exofop.ipac.caltech.edu/tess/target.php?id=229586455,20,2458685.195,2.20016,1.65,1330.0,0.13,0.23,0.71,12.2415,7.19,PC,null
985,229650439,https://exofop.ipac.caltech.edu/tess/target.php?id=229650439,"14,15,16,17,18",2458688.763,5.14002,0.77,610.0,0.06,0.25,0.82,10.3237,8.04,PC,LOWSNR
986,229650439,https://exofop.ipac.caltech.edu/tess/target.php?id=229650439,"14,15,16,17,18,19",2458689.921,9.427131,1.56,661.0,0.07,0.25,0.82,10.3237,7.95,PC,"LCMOD,LOWSNR"
987,229742722,https://exofop.ipac.caltech.edu/tess/target.php?id=229742722,"14,15,16,17,18,19,20,22,23",2458726.14,63.48342,4.76,5406.0,0.54,0.95,1.4,9.93689,5.67,PC,long period
988,229747848,https://exofop.ipac.caltech.edu/tess/target.php?id=229747848,"14,15,16",2458684.403,0.8475,0.81,448.0,0.04,0.19,0.89,10.7157,8.37,PC,"LOWSNR, look at stacked modshift, UC, FSCP"
989,229747848,https://exofop.ipac.caltech.edu/tess/target.php?id=229747848,"14,15,16,17,19,20,21,22,23",2458683.354,4.841665,2.35,428.0,0.04,0.19,0.89,10.7157,8.42,PC,"LOWSNR,FSCP"
990,229750058,https://exofop.ipac.caltech.edu/tess/target.php?id=229750058,20,2458693.15,10.18246,2.91,10730.0,1.07,0.99,1.01,11.7204,4.92,PC,null
991,229770036,https://exofop.ipac.caltech.edu/tess/target.php?id=229770036,16,2458684.502,2.14056,2.03,356.0,0.04,0.16,0.84,10.6666,8.62,PC,UC
992,229781583,https://exofop.ipac.caltech.edu/tess/target.php?id=229781583,"14,15,16",2458684.535,4.820718,2.39,2253.0,0.23,0.27,0.52,12.1819,6.62,PC,"LCMOD,SPR"
993,229791084,https://exofop.ipac.caltech.edu/tess/target.php?id=229791084,20,2458683.919,1.64533,2.65,19250.0,1.93,1.66,1.32,12.2856,4.29,PC,Qatar-10 b
994,229811538,https://exofop.ipac.caltech.edu/tess/target.php?id=229811538,10,2458578.408,11.529391,4.95,24407.0,2.44,1.71,1.21,12.2864,4.03,PC,null
995,229888286,https://exofop.ipac.caltech.edu/tess/target.php?id=229888286,24,2458957.402,5.59758,5.01,3040.0,0.30,0.92,1.84,10.7165,6.29,PC,LCMOD
996,229938290,https://exofop.ipac.caltech.edu/tess/target.php?id=229938290,21,2458871.091,1.419866,1.31,465.0,0.05,0.2,0.98,9.2742,8.33,PC,"LOWSNR,UC,SPR"
997,229944666,https://exofop.ipac.caltech.edu/tess/target.php?id=229944666,17,2458772.647,11.327525,3.1,1162.0,0.12,0.29,0.85,10.8597,7.34,PC,null
998,229951289,https://exofop.ipac.caltech.edu/tess/target.php?id=229951289,"14,15,16,17,18,19",2458692.735,13.3118,4.49,750.0,0.08,0.24,0.98,10.2572,7.81,FP,"NT,LCMOD"
999,230017324,https://exofop.ipac.caltech.edu/tess/target.php?id=230017324,23,2458691.304,9.69249,2.6,1420.0,0.14,0.26,0.75,10.6355,7.12,PC,null
1000,230017325,https://exofop.ipac.caltech.edu/tess/target.php?id=230017325,"14,15,16,17,18,19",2458691.303,9.6926,2.49,1060.0,0.11,1.06,3.51,10.3843,7.44,PC,SSys 
1001,230075227,https://exofop.ipac.caltech.edu/tess/target.php?id=230075227,"14,16,17,18,19,20,21,22,23",2458684.69,6.115464,2.06,412.0,0.04,0.16,0.85,9.7807,8.46,PC,"strong LCMOD,NT"
1002,230086768,https://exofop.ipac.caltech.edu/tess/target.php?id=230086768,18,2458797.127,8.857783,2.75,102947.0,10.29,1.6,0.39,13.4447,2.47,FP,"OED"
1003,230087585,https://exofop.ipac.caltech.edu/tess/target.php?id=230087585,20,2458687.074,8.82643,3.47,5680.0,0.57,1.06,1.56,12.6053,5.61,PC,null
1004,230088370,https://exofop.ipac.caltech.edu/tess/target.php?id=230088370,23,2458695.361,14.00785,5.81,6290.0,0.63,1.12,1.57,10.1772,5.50,PC,null
1005,230127302,https://exofop.ipac.caltech.edu/tess/target.php?id=230127302,"14,15,16",2458686.565,4.307412,2.21,1075.0,0.11,0.3,0.88,11.1802,7.42,PC,"multi, TOI 1246"
1006,230127302,https://exofop.ipac.caltech.edu/tess/target.php?id=230127302,"14,15,16",2458683.475,5.903194,2.64,907.0,0.09,0.3,0.88,11.1802,7.61,PC,"multi, TOI 1246"
1007,230127302,https://exofop.ipac.caltech.edu/tess/target.php?id=230127302,"14,15,16",2458688.94,18.652357,3.59,1451.0,0.15,0.3,0.88,11.1802,7.10,PC,"multi, TOI 1246"
1008,230127302,https://exofop.ipac.caltech.edu/tess/target.php?id=230127302,"14,15,16,17,19,20,21,22,23",2458700.72,37.919841,3.55,1396.0,0.14,0.3,0.88,11.1802,7.14,PC,"multi, TOI 1246"
1009,230375747,https://exofop.ipac.caltech.edu/tess/target.php?id=230375747,20,2458685.572,2.76339,3.41,13170.0,1.32,1.5,1.43,12.8079,4.70,PC,null
1010,230377505,https://exofop.ipac.caltech.edu/tess/target.php?id=230377505,20,2458685.483,4.51491,2.83,310.0,0.03,0.16,0.97,10.486,8.77,PC,"LOWSNR,UC,SPR"
1011,230386259,https://exofop.ipac.caltech.edu/tess/target.php?id=230386259,23,2458690.607,11.00468,4.94,280.0,0.03,0.42,2.87,9.6746,8.88,PC,"SSys"
1012,230386397,https://exofop.ipac.caltech.edu/tess/target.php?id=230386397,"14,15,16,17,18,20,21,22,23",2458690.281,19.509587,5.29,2324.0,0.23,0.41,0.71,11.2011,6.58,PC,"SSys, LCMOD"
1013,230387153,https://exofop.ipac.caltech.edu/tess/target.php?id=230387153,"14,15,17,18,19,20,21,22,23",2458686.891,41.752412,5.05,959.0,0.10,0.25,0.91,11.316,7.55,PC,"extra, TOI 2086"
1014,230982885,https://exofop.ipac.caltech.edu/tess/target.php?id=230982885,2,2458355.49,2.072761,2.59,13510.0,1.35,1.11,1.06,9.9696,4.67,PC,WASP-97 b	
1015,231081369,https://exofop.ipac.caltech.edu/tess/target.php?id=231081369,1,2458329.848,7.63227,1.66,6340.0,0.63,0.0,0.0,11.7349,5.49,PC,Vshape
1016,231289421,https://exofop.ipac.caltech.edu/tess/target.php?id=231289421,"2,3",2458355.554,3.20659,2.63,4410.0,0.44,1.38,2.29,11.632,5.89,PC,"pTD, Vshape"
1017,231663901,https://exofop.ipac.caltech.edu/tess/target.php?id=231663901,1,2458326.009,1.430401,1.64,20453.0,2.05,1.17,0.86,12.4069,4.22,PC,WASP-46 b	
1018,231670397,https://exofop.ipac.caltech.edu/tess/target.php?id=231670397,1,2458327.673,4.087445,5.59,3586.0,0.36,1.13,2.07,9.8638,6.11,PC,WASP-73 b	
1019,231702397,https://exofop.ipac.caltech.edu/tess/target.php?id=231702397,1,2458329.121,5.077677,1.16,6502.0,0.65,0.21,0.29,13.084,5.47,PC,null
1020,231728511,https://exofop.ipac.caltech.edu/tess/target.php?id=231728511,"4,5,6",2458411.154,0.520662,0.59,639.0,0.06,0.23,1.0,11.4966,7.99,pFP,"LOWNSR,Vshape,UC,pCO, sync"
1021,231736113,https://exofop.ipac.caltech.edu/tess/target.php?id=231736113,"4,5,6",2458414.606,10.57567,4.09,5180.0,0.52,0.83,1.27,11.4266,5.71,PC,null
1022,231912935,https://exofop.ipac.caltech.edu/tess/target.php?id=231912935,"1,2",2458334.391,26.296721,2.69,1089.0,0.11,0.31,1.02,10.5011,7.41,PC,single event
1023,232025086,https://exofop.ipac.caltech.edu/tess/target.php?id=232025086,"5,6",2458439.502,5.90215,3.55,225.0,0.02,0.2,1.42,8.7542,9.12,pFP,"pSS in sec6, LOWNSR, pVshape"
1024,232038798,https://exofop.ipac.caltech.edu/tess/target.php?id=232038798,"6,7",2458471.25,4.15323,2.0,20576.0,2.06,1.1,0.78,11.3187,4.22,PC,"WASP-168 b, pTD"
1025,232540264,https://exofop.ipac.caltech.edu/tess/target.php?id=232540264,"14,15,16",2458687.651,15.923849,4.28,648.0,0.06,0.25,1.08,8.4724,7.97,PC,null
1026,232612416,https://exofop.ipac.caltech.edu/tess/target.php?id=232612416,"14,15,16,17,18,19",2458687.121,4.360136,2.24,5547.0,0.55,0.59,0.87,11.1153,5.64,PC,WE FFI
1027,232635922,https://exofop.ipac.caltech.edu/tess/target.php?id=232635922,"14,15,16,18,19",2458683.922,5.985568,1.57,2722.0,0.27,0.2,0.42,12.7963,6.41,PC,"Vshape, FSCP"
1028,232641326,https://exofop.ipac.caltech.edu/tess/target.php?id=232641326,20,2458684.761,17.86825,5.57,11010.0,1.10,1.71,1.64,11.5816,4.90,PC,"LCMOD,UC"
1029,232650365,https://exofop.ipac.caltech.edu/tess/target.php?id=232650365,"14,15,16,19",2458684.786,2.525267,0.87,1425.0,0.14,0.14,0.41,11.9589,7.12,PC,"LOWSNR,UC,SPR"
1030,232679662,https://exofop.ipac.caltech.edu/tess/target.php?id=232679662,15,2458687.799,7.85021,7.04,14710.0,1.47,0.0,0.0,9.987001,4.58,FP,SS
1031,232967440,https://exofop.ipac.caltech.edu/tess/target.php?id=232967440,"14,15",2458688.715,7.06456,2.52,7869.0,0.79,0.81,0.96,10.2938,5.26,PC,null
1033,232971294,https://exofop.ipac.caltech.edu/tess/target.php?id=232971294,"14,15",2458689.659,6.391213,4.5,420.0,0.04,0.25,1.32,9.6635,8.44,PC,"LOWSNR,SPR"
1034,232976128,https://exofop.ipac.caltech.edu/tess/target.php?id=232976128,"14,15",2458694.382,13.078807,3.09,1032.0,0.10,0.29,1.0,10.2108,7.47,PC,null
1035,232982558,https://exofop.ipac.caltech.edu/tess/target.php?id=232982558,23,2458703.478,27.64304,5.2,380.0,0.04,0.31,1.62,9.98671,8.55,PC,single event
1036,232982938,https://exofop.ipac.caltech.edu/tess/target.php?id=232982938,20,2458690.733,9.09422,4.53,2930.0,0.29,0.78,1.56,11.1315,6.33,PC,null
1037,233009109,https://exofop.ipac.caltech.edu/tess/target.php?id=233009109,"15,16,17,18,19",2458717.006,14.446534,6.05,251.0,0.03,0.28,1.95,8.57502,9.00,PC,null
1038,233047097,https://exofop.ipac.caltech.edu/tess/target.php?id=233047097,20,2458692.243,11.30916,1.92,12830.0,1.28,1.5,1.25,12.9417,4.73,PC,null
1039,233059608,https://exofop.ipac.caltech.edu/tess/target.php?id=233059608,14,2458683.643,1.441504,0.93,547.0,0.05,0.34,1.58,6.895,8.15,PC,"LOWSNR,FSCP,pCO"
1040,233071822,https://exofop.ipac.caltech.edu/tess/target.php?id=233071822,"14,15,16,17,18,19",2458684.973,2.754667,0.85,405.0,0.04,0.13,0.7,10.4302,8.48,PC,"LOWSNR,UC"
1041,233071926,https://exofop.ipac.caltech.edu/tess/target.php?id=233071926,"14,15,16,17,18,19",2458684.234,1.831811,1.45,384.0,0.04,0.15,0.77,10.5657,8.54,PC,"LOWSNR,LCMOD,UC,Vshape"
1042,233078665,https://exofop.ipac.caltech.edu/tess/target.php?id=233078665,20,2458687.696,6.48257,2.2,4470.0,0.45,1.06,1.73,12.8182,5.87,PC,null
1043,233087860,https://exofop.ipac.caltech.edu/tess/target.php?id=233087860,"14,15,16,17,18,19",2458684.36,5.74842,1.68,840.0,0.08,0.21,0.69,9.9469,7.69,PC,SPR
1044,233120979,https://exofop.ipac.caltech.edu/tess/target.php?id=233120979,"14,15,16,18,19,20,21,22,23",2458685.829,5.963064,3.19,9905.0,0.99,0.89,0.94,10.6479,5.01,PC,null
1045,233182695,https://exofop.ipac.caltech.edu/tess/target.php?id=233182695,"14,15,16,21,22",2458684.427,6.384144,1.93,338.0,0.03,0.19,1.16,9.74428,8.68,PC,null
1046,233211762,https://exofop.ipac.caltech.edu/tess/target.php?id=233211762,"14,15,16,17,18",2458683.687,1.121917,0.95,5908.0,0.59,0.71,0.62,12.0623,5.57,PC,Vshape
1047,233390838,https://exofop.ipac.caltech.edu/tess/target.php?id=233390838,"15,16",2458685.813,6.44758,2.58,11197.0,1.12,1.75,1.73,9.53591,4.88,FP,SS
1048,233497719,https://exofop.ipac.caltech.edu/tess/target.php?id=233497719,20,2458686.495,3.80159,2.77,18830.0,1.88,1.28,1.01,12.8746,4.31,PC,null
1049,233503636,https://exofop.ipac.caltech.edu/tess/target.php?id=233503636,"14,15,16,18,19,20,21,22,24",2458685.822,3.40612,1.71,1740.0,0.17,0.77,1.67,11.5906,6.90,pFP,"NT,LOWSNR,CO"
1050,233541860,https://exofop.ipac.caltech.edu/tess/target.php?id=233541860,"14,15,16,17",2458683.602,0.26665,0.98,304.0,0.03,0.11,0.63,9.9592,8.79,FP,"LCMOD,pSS,pCO,P-short"
1051,233602827,https://exofop.ipac.caltech.edu/tess/target.php?id=233602827,"14,15,16,17,18,19",2458685.936,4.489235,1.88,1384.0,0.14,0.19,0.56,12.2574,7.15,PC,multi
1052,233602827,https://exofop.ipac.caltech.edu/tess/target.php?id=233602827,"14,15,16,17,18,19",2458688.773,9.046152,1.77,1993.0,0.20,0.19,0.56,12.2574,6.75,PC,multi
1053,233617847,https://exofop.ipac.caltech.edu/tess/target.php?id=233617847,"14,15,16",2458683.965,15.516857,5.86,925.0,0.09,0.27,1.0,9.601,7.58,PC,multi
1054,233633993,https://exofop.ipac.caltech.edu/tess/target.php?id=233633993,"14,15,16,17,19,20,21,22,23",2458695.869,17.968878,3.96,1244.0,0.12,0.25,0.77,11.8737,7.26,PC,null
1055,233681149,https://exofop.ipac.caltech.edu/tess/target.php?id=233681149,"14,15,16,17,18",2458683.69,8.587467,5.15,1905.0,0.19,0.48,0.99,10.8037,6.80,FP,CO
1058,233720539,https://exofop.ipac.caltech.edu/tess/target.php?id=233720539,22,2458684.291,2.55532,5.16,6690.0,0.67,1.84,2.48,10.8946,5.44,FP,"sync, SS"
1060,233735068,https://exofop.ipac.caltech.edu/tess/target.php?id=233735068,"14,15,16,17",2458683.635,7.68666,4.41,3667.0,0.37,1.92,3.22,10.0194,6.09,FP,"SS,CO"
1061,233951353,https://exofop.ipac.caltech.edu/tess/target.php?id=233951353,"14,15,16",2458695.414,22.095791,5.57,486.0,0.05,0.25,1.24,9.48477,8.28,PC,null
1062,233953967,https://exofop.ipac.caltech.edu/tess/target.php?id=233953967,"14,15,16",2458687.835,5.54019,7.16,2560.0,0.26,1.53,3.39,10.3589,6.48,PC,null
1063,233964642,https://exofop.ipac.caltech.edu/tess/target.php?id=233964642,2,2458325.446,17.91563,1.97,62574.0,6.26,3.93,1.6,9.5498,3.01,PC,null
1064,234112540,https://exofop.ipac.caltech.edu/tess/target.php?id=234112540,6,2458470.418,4.037678,2.47,16014.0,1.60,1.37,1.19,13.4831,4.49,PC,Vshape
1065,234345288,https://exofop.ipac.caltech.edu/tess/target.php?id=234345288,"1,2,13",2458343.337,23.519835,3.49,1445.0,0.14,0.24,0.71,9.7806,7.10,PC,multi
1066,234519192,https://exofop.ipac.caltech.edu/tess/target.php?id=234519192,2,2458354.307,1.163088,1.81,595.0,0.06,1.58,4.18,8.0674,8.06,PC,"LCMOD, Vshape"
1067,234523599,https://exofop.ipac.caltech.edu/tess/target.php?id=234523599,"1,2",2458325.65,3.795609,2.04,55371.0,5.54,1.0,0.44,14.1266,3.14,PC,"HATS-71 b, TD, Vshape"
1068,234825296,https://exofop.ipac.caltech.edu/tess/target.php?id=234825296,6,2458473.382,9.246063,2.41,13679.0,1.37,1.16,1.02,13.8786,4.66,PC,null
1069,234994474,https://exofop.ipac.caltech.edu/tess/target.php?id=234994474,1,2458326.033,1.401461,1.26,566.0,0.06,0.14,0.6,9.22978,8.12,PC,LCMOD
1070,235037761,https://exofop.ipac.caltech.edu/tess/target.php?id=235037761,1,2458326.069,6.240662,1.57,9113.0,0.91,1.13,0.9,9.8567,5.10,PC,Vshape
1071,235678745,https://exofop.ipac.caltech.edu/tess/target.php?id=235678745,"14,15,16,17,18,19,20,21,22,23",2458692.802,17.664629,2.69,776,0.08,0.12,0.46,11.0788,7.78,PC,multi
1072,235678745,https://exofop.ipac.caltech.edu/tess/target.php?id=235678745,"14,15,16,17,18,19,20,21,22,23",2458704.28,28.175452,4.42,856,0.09,0.12,0.46,11.0788,7.67,PC,multi

